Cooperative Evolutionary Pressure and Diminishing Returns Might Explain the Fermi Paradox: On What Super-AIs Are Like

With an evolutionary approach, the basis of morality can be explained as adaptations to problems of cooperation. With 'evolution' taken in a broad sense, AIs that satisfy the conditions for evolution to apply will be subject to the same cooperative evolutionary pressure as biological entities. Here the adaptiveness of increased cooperation as material safety and wealth increase is discussed -- for humans, for other societies, and for AIs. Diminishing beneficial returns from increased access to material resources also suggests the possibility that, on the whole, there will be no incentive to for instance colonize entire galaxies, thus providing a possible explanation of the Fermi paradox, wondering where everybody is. It is further argued that old societies could engender and eventually give way to super-AIs, since it is likely that super-AIs are feasible, and fitter. Closing is an aside on effective ways for morals and goals to affect life and society, emphasizing environments, cultures, and laws, and exemplified by how to eat. 'Diminishing returns' is defined, as less than roots, the inverse of infeasibility. It is also noted that there can be no exponential colonization or reproduction, for mathematical reasons, as each entity takes up a certain amount of space. Appended are an algorithm for colonizing for example a galaxy quickly, and software for simulating signaling development.

==> IHME-GBD_2021_DATA-e74d460c-1.csv <==
measure,location,sex,age,cause,metric,year,val,upper,lower
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1980,6.661721887986383,6.957048154207767,6.3661317349763165
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1981,6.6099907781600455,6.898277489776878,6.332206437603821
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1982,6.458650232820921,6.7435250843249,6.1887435362004934
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1983,6.385938227420761,6.6512444300465905,6.12028975738088
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1984,6.37030711498507,6.608447089579229,6.1147077456636065
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1985,6.333728746775542,6.57324368865175,6.120107299895714
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1986,6.258202170832598,6.478408457656823,6.0340584294762305
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1987,6.271484264072327,6.497046641280905,6.0580204656585375
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1988,6.371756219506574,6.597204425177871,6.1546868949672655
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1989,6.613908957313907,6.853089282039378,6.396333235411042
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1990,6.80673931084234,7.023699533530748,6.5937157750864905
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1991,6.927054626412163,7.142938574524714,6.715130280813295
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1992,7.274274861964212,7.4748251608259855,7.057384856871799
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1993,7.623897879663665,7.845412185364884,7.407197450416011
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1994,7.650493796953998,7.864183482885059,7.449387540198564
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1995,7.524275034249146,7.728769914422253,7.324417019665022
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1996,7.160216143427753,7.350638821823031,6.9726972302433365
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1997,6.973770176761743,7.143210311598996,6.792406028429952
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1998,6.970301571805332,7.14961970658501,6.7920514304413935
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,1999,7.020765040308729,7.1925116534262745,6.849282006227106
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2000,7.103445675899957,7.294187700133137,6.933571879187721
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2001,7.048576596766856,7.228444400051413,6.879680267569591
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2002,7.094795478997066,7.254015107464705,6.940111073234111
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2003,6.802886074206505,6.957688755504084,6.645016735992253
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2004,6.634007059903304,6.804504404705226,6.481737491048651
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2005,6.457683980280548,6.629581012162096,6.313613091802707
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2006,6.197760767472091,6.354236935047063,6.053093593835901
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2007,6.008950252963721,6.175507814842799,5.85767369447973
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2008,5.9608371584752184,6.131804445454907,5.8146979778445465
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2009,5.922389341087191,6.094152853028227,5.766521813354328
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2010,5.787161251879001,5.964759934417899,5.627433787126391
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2011,5.633492970065431,5.80728406834242,5.473718442198809
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2012,5.60993368625988,5.803739253576786,5.455934775523246
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2013,5.4916504587213115,5.673111870021584,5.326758935119836
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2014,5.4351912657121355,5.627663130573276,5.265751627233236
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2015,5.409825141301957,5.598833680909491,5.233818890320924
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2016,5.3598327928165315,5.558087911016754,5.183131919445488
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2017,5.328817278580738,5.52829731939464,5.134715044483313
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2018,5.245207088084071,5.477021199378032,5.0344686263899305
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2019,5.0600351705730136,5.2959974528765,4.844752546211436
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2020,4.968759149283853,5.224072547397449,4.7312312560645795
Deaths,Global,Both,Age-standardized,Interpersonal violence,Rate,2021,4.92240723159985,5.192952894394199,4.658293734535393


==> Women_political_empowerment_index.csv <==
Year,*Africa,*Africa CI (Low),*Africa CI (High),*Americas,*Americas CI (Low),*Americas CI (High),*Asia,*Asia CI (Low),*Asia CI (High),*Europe,*Europe CI (Low),*Europe CI (High),*Middle East and North Africa (MENA),*Middle East and North Africa (MENA) CI (Low),*Middle East and North Africa (MENA) CI (High),*Oceania,*Oceania CI (Low),*Oceania CI (High),*World,*World CI (Low),*World CI (High)
1900,0.142,0.093,0.182,0.256,0.192,0.316,0.223,0.164,0.272,0.362,0.297,0.425,0.112,0.066,0.145,0.324,0.26,0.385,0.223,0.166,0.273
1901,0.142,0.093,0.182,0.253,0.189,0.312,0.223,0.164,0.272,0.362,0.297,0.425,0.112,0.067,0.146,0.349,0.284,0.414,0.224,0.167,0.274
1902,0.146,0.096,0.187,0.256,0.191,0.315,0.222,0.162,0.271,0.362,0.297,0.425,0.112,0.067,0.146,0.351,0.284,0.416,0.225,0.168,0.275
1903,0.153,0.102,0.196,0.261,0.197,0.322,0.222,0.162,0.271,0.363,0.297,0.425,0.112,0.067,0.146,0.343,0.277,0.407,0.227,0.169,0.278
1904,0.155,0.103,0.198,0.262,0.198,0.322,0.222,0.163,0.271,0.363,0.297,0.426,0.112,0.067,0.146,0.342,0.276,0.405,0.227,0.169,0.278
1905,0.155,0.103,0.198,0.262,0.198,0.322,0.223,0.164,0.273,0.365,0.298,0.426,0.112,0.067,0.146,0.344,0.278,0.408,0.227,0.169,0.278
1906,0.155,0.103,0.198,0.263,0.198,0.322,0.223,0.164,0.273,0.366,0.299,0.428,0.113,0.068,0.147,0.366,0.301,0.434,0.23,0.172,0.281
1907,0.155,0.103,0.198,0.263,0.198,0.322,0.225,0.166,0.276,0.381,0.314,0.444,0.113,0.068,0.147,0.366,0.301,0.434,0.232,0.174,0.283
1908,0.155,0.103,0.198,0.263,0.198,0.322,0.226,0.166,0.276,0.382,0.315,0.445,0.114,0.069,0.148,0.367,0.302,0.434,0.232,0.174,0.283
1909,0.156,0.104,0.199,0.262,0.198,0.322,0.226,0.166,0.276,0.382,0.316,0.445,0.118,0.07,0.153,0.367,0.302,0.434,0.233,0.174,0.284
1910,0.154,0.102,0.196,0.261,0.197,0.321,0.228,0.168,0.279,0.387,0.321,0.452,0.118,0.071,0.153,0.368,0.303,0.434,0.232,0.174,0.283
1911,0.153,0.101,0.195,0.262,0.198,0.321,0.223,0.164,0.273,0.388,0.321,0.452,0.114,0.068,0.149,0.368,0.303,0.434,0.23,0.172,0.28
1912,0.153,0.101,0.196,0.262,0.198,0.322,0.226,0.166,0.276,0.376,0.311,0.439,0.118,0.07,0.154,0.367,0.302,0.434,0.23,0.172,0.28
1913,0.153,0.101,0.196,0.262,0.198,0.322,0.228,0.167,0.277,0.38,0.316,0.445,0.117,0.07,0.154,0.369,0.304,0.435,0.231,0.173,0.282
1914,0.158,0.106,0.201,0.262,0.198,0.322,0.228,0.168,0.277,0.377,0.31,0.44,0.117,0.07,0.153,0.365,0.3,0.431,0.231,0.173,0.282
1915,0.159,0.105,0.202,0.262,0.198,0.322,0.228,0.168,0.277,0.375,0.308,0.435,0.117,0.07,0.153,0.366,0.299,0.43,0.231,0.172,0.281
1916,0.161,0.107,0.204,0.262,0.198,0.321,0.228,0.168,0.277,0.376,0.309,0.436,0.117,0.07,0.153,0.366,0.299,0.43,0.231,0.172,0.281
1917,0.161,0.107,0.204,0.269,0.204,0.327,0.228,0.168,0.277,0.378,0.312,0.439,0.117,0.069,0.153,0.366,0.299,0.43,0.233,0.174,0.283
1918,0.161,0.107,0.204,0.271,0.207,0.33,0.228,0.168,0.277,0.412,0.345,0.475,0.141,0.09,0.181,0.366,0.299,0.43,0.244,0.185,0.295
1919,0.163,0.108,0.206,0.272,0.209,0.332,0.229,0.168,0.278,0.441,0.375,0.505,0.143,0.093,0.183,0.37,0.304,0.435,0.252,0.193,0.304
1920,0.162,0.108,0.205,0.275,0.213,0.335,0.23,0.17,0.281,0.447,0.381,0.511,0.143,0.093,0.185,0.378,0.311,0.444,0.252,0.193,0.304
1921,0.162,0.108,0.205,0.277,0.214,0.337,0.232,0.171,0.283,0.459,0.394,0.524,0.143,0.093,0.185,0.378,0.31,0.444,0.259,0.2,0.311
1922,0.163,0.109,0.206,0.278,0.215,0.338,0.235,0.173,0.286,0.459,0.397,0.525,0.147,0.097,0.19,0.378,0.311,0.444,0.255,0.197,0.307
1923,0.161,0.107,0.203,0.278,0.215,0.339,0.236,0.174,0.287,0.456,0.393,0.52,0.155,0.103,0.198,0.378,0.31,0.444,0.254,0.196,0.306
1924,0.161,0.107,0.204,0.281,0.217,0.34,0.242,0.179,0.294,0.458,0.395,0.522,0.163,0.109,0.208,0.378,0.31,0.444,0.258,0.199,0.31
1925,0.161,0.108,0.205,0.283,0.219,0.343,0.242,0.179,0.294,0.458,0.395,0.522,0.163,0.109,0.208,0.378,0.31,0.444,0.258,0.2,0.311
1926,0.162,0.109,0.205,0.285,0.221,0.345,0.242,0.179,0.294,0.457,0.395,0.52,0.163,0.11,0.209,0.378,0.311,0.445,0.26,0.201,0.312
1927,0.162,0.109,0.205,0.285,0.221,0.345,0.242,0.179,0.294,0.454,0.391,0.517,0.163,0.11,0.209,0.386,0.317,0.454,0.26,0.201,0.312
1928,0.162,0.109,0.205,0.285,0.222,0.346,0.242,0.18,0.294,0.454,0.391,0.517,0.163,0.11,0.209,0.386,0.317,0.452,0.26,0.201,0.313
1929,0.162,0.109,0.205,0.285,0.222,0.347,0.241,0.179,0.294,0.454,0.392,0.518,0.163,0.11,0.209,0.386,0.317,0.452,0.26,0.202,0.313
1930,0.163,0.11,0.206,0.285,0.221,0.346,0.243,0.181,0.296,0.455,0.391,0.519,0.166,0.112,0.213,0.386,0.318,0.453,0.262,0.203,0.316
1931,0.163,0.11,0.206,0.284,0.22,0.346,0.244,0.182,0.297,0.462,0.397,0.526,0.166,0.112,0.212,0.386,0.318,0.453,0.263,0.204,0.317
1932,0.16,0.107,0.203,0.289,0.225,0.351,0.245,0.184,0.298,0.463,0.398,0.527,0.174,0.117,0.221,0.387,0.321,0.455,0.266,0.207,0.32
1933,0.16,0.107,0.202,0.292,0.228,0.354,0.247,0.186,0.3,0.447,0.382,0.508,0.174,0.118,0.222,0.389,0.324,0.459,0.264,0.204,0.317
1934,0.16,0.107,0.203,0.297,0.232,0.359,0.248,0.186,0.301,0.453,0.386,0.515,0.179,0.123,0.227,0.391,0.324,0.459,0.268,0.208,0.321
1935,0.16,0.107,0.203,0.299,0.234,0.361,0.249,0.187,0.302,0.45,0.383,0.513,0.181,0.125,0.23,0.39,0.324,0.458,0.268,0.208,0.322
1936,0.161,0.108,0.204,0.303,0.238,0.365,0.249,0.186,0.301,0.449,0.384,0.513,0.181,0.125,0.23,0.39,0.324,0.458,0.268,0.208,0.322
1937,0.161,0.108,0.204,0.303,0.237,0.364,0.249,0.186,0.302,0.446,0.381,0.509,0.181,0.125,0.23,0.39,0.324,0.458,0.268,0.208,0.321
1938,0.161,0.108,0.204,0.307,0.241,0.368,0.249,0.186,0.302,0.446,0.379,0.507,0.181,0.125,0.231,0.39,0.323,0.458,0.269,0.208,0.322
1939,0.162,0.109,0.205,0.31,0.243,0.371,0.249,0.186,0.302,0.424,0.36,0.486,0.18,0.124,0.228,0.389,0.318,0.453,0.264,0.203,0.317
1940,0.166,0.112,0.209,0.319,0.252,0.382,0.252,0.188,0.304,0.377,0.312,0.438,0.182,0.124,0.23,0.39,0.32,0.457,0.257,0.196,0.31
1941,0.167,0.114,0.211,0.322,0.256,0.386,0.239,0.177,0.291,0.366,0.303,0.428,0.183,0.125,0.232,0.39,0.321,0.458,0.255,0.195,0.309
1942,0.17,0.116,0.213,0.32,0.253,0.383,0.229,0.168,0.278,0.365,0.299,0.426,0.189,0.131,0.24,0.39,0.321,0.458,0.254,0.194,0.307
1943,0.17,0.116,0.213,0.318,0.251,0.381,0.227,0.167,0.276,0.364,0.297,0.423,0.192,0.135,0.243,0.391,0.322,0.458,0.254,0.193,0.307
1944,0.17,0.115,0.213,0.321,0.253,0.384,0.231,0.17,0.281,0.371,0.305,0.43,0.192,0.134,0.243,0.39,0.32,0.457,0.257,0.196,0.31
1945,0.171,0.116,0.214,0.336,0.266,0.4,0.262,0.199,0.315,0.454,0.387,0.52,0.195,0.138,0.247,0.391,0.321,0.456,0.28,0.218,0.335
1946,0.173,0.118,0.217,0.348,0.279,0.414,0.318,0.252,0.377,0.512,0.445,0.578,0.195,0.138,0.248,0.401,0.334,0.471,0.303,0.241,0.359
1947,0.179,0.122,0.224,0.355,0.286,0.421,0.324,0.258,0.384,0.53,0.466,0.598,0.201,0.143,0.254,0.403,0.334,0.472,0.31,0.248,0.367
1948,0.18,0.124,0.225,0.354,0.284,0.419,0.334,0.268,0.395,0.532,0.467,0.596,0.226,0.166,0.279,0.404,0.334,0.472,0.312,0.25,0.369
1949,0.18,0.125,0.226,0.355,0.284,0.419,0.342,0.276,0.405,0.54,0.477,0.604,0.229,0.169,0.281,0.404,0.335,0.472,0.32,0.257,0.376
1950,0.184,0.128,0.23,0.372,0.3,0.436,0.358,0.293,0.422,0.559,0.495,0.624,0.232,0.171,0.284,0.416,0.348,0.485,0.331,0.269,0.389
1951,0.184,0.128,0.23,0.367,0.294,0.429,0.363,0.298,0.427,0.559,0.496,0.625,0.228,0.169,0.281,0.422,0.356,0.494,0.33,0.268,0.388
1952,0.183,0.127,0.229,0.374,0.301,0.438,0.37,0.304,0.434,0.567,0.504,0.633,0.231,0.171,0.284,0.424,0.361,0.499,0.334,0.272,0.392
1953,0.183,0.127,0.23,0.379,0.304,0.442,0.377,0.31,0.441,0.57,0.506,0.634,0.236,0.175,0.288,0.425,0.358,0.496,0.337,0.274,0.394
1954,0.185,0.129,0.232,0.386,0.312,0.45,0.389,0.323,0.455,0.576,0.513,0.642,0.235,0.174,0.287,0.426,0.358,0.496,0.342,0.279,0.399
1955,0.185,0.128,0.231,0.378,0.303,0.441,0.397,0.329,0.461,0.576,0.511,0.64,0.237,0.176,0.29,0.426,0.358,0.496,0.342,0.278,0.399
1956,0.188,0.131,0.234,0.382,0.309,0.447,0.397,0.33,0.462,0.58,0.517,0.645,0.247,0.185,0.302,0.426,0.356,0.495,0.346,0.282,0.403
1957,0.193,0.136,0.241,0.386,0.314,0.452,0.394,0.326,0.457,0.581,0.517,0.646,0.254,0.192,0.308,0.426,0.357,0.494,0.348,0.284,0.406
1958,0.196,0.139,0.245,0.392,0.32,0.459,0.399,0.334,0.462,0.582,0.519,0.647,0.259,0.197,0.315,0.426,0.357,0.494,0.352,0.288,0.411
1959,0.201,0.143,0.25,0.405,0.332,0.471,0.405,0.339,0.468,0.583,0.52,0.65,0.259,0.196,0.315,0.426,0.357,0.494,0.359,0.294,0.418
1960,0.26,0.197,0.316,0.402,0.331,0.469,0.415,0.349,0.479,0.595,0.532,0.66,0.268,0.204,0.325,0.435,0.367,0.504,0.382,0.316,0.443
1961,0.268,0.203,0.325,0.406,0.334,0.473,0.418,0.352,0.481,0.602,0.538,0.667,0.27,0.206,0.327,0.436,0.369,0.504,0.386,0.32,0.447
1962,0.271,0.204,0.327,0.412,0.34,0.48,0.408,0.345,0.473,0.604,0.54,0.669,0.283,0.218,0.342,0.437,0.369,0.504,0.389,0.323,0.451
1963,0.282,0.215,0.339,0.418,0.346,0.485,0.409,0.345,0.471,0.609,0.548,0.674,0.299,0.234,0.36,0.438,0.369,0.504,0.395,0.329,0.457
1964,0.291,0.224,0.35,0.414,0.342,0.482,0.41,0.346,0.472,0.612,0.55,0.678,0.303,0.235,0.362,0.44,0.37,0.506,0.401,0.334,0.464
1965,0.304,0.236,0.363,0.418,0.348,0.486,0.421,0.356,0.484,0.614,0.552,0.679,0.304,0.236,0.364,0.44,0.37,0.506,0.407,0.341,0.47
1966,0.315,0.247,0.376,0.436,0.367,0.504,0.423,0.357,0.486,0.62,0.557,0.686,0.309,0.24,0.369,0.453,0.383,0.519,0.415,0.348,0.479
1967,0.311,0.243,0.371,0.444,0.373,0.512,0.426,0.36,0.489,0.617,0.554,0.683,0.311,0.243,0.372,0.455,0.387,0.522,0.415,0.348,0.478
1968,0.313,0.246,0.374,0.45,0.379,0.518,0.425,0.36,0.489,0.623,0.561,0.688,0.307,0.239,0.368,0.457,0.39,0.523,0.418,0.351,0.481
1969,0.315,0.248,0.376,0.451,0.38,0.519,0.42,0.356,0.484,0.631,0.568,0.695,0.309,0.243,0.371,0.456,0.389,0.521,0.419,0.353,0.483
1970,0.32,0.253,0.381,0.461,0.391,0.529,0.425,0.359,0.487,0.651,0.593,0.715,0.323,0.256,0.387,0.5,0.433,0.564,0.43,0.365,0.494
1971,0.32,0.254,0.381,0.461,0.391,0.528,0.416,0.35,0.478,0.661,0.602,0.724,0.329,0.262,0.394,0.5,0.433,0.563,0.434,0.368,0.497
1972,0.318,0.25,0.378,0.459,0.39,0.527,0.421,0.356,0.483,0.664,0.605,0.727,0.329,0.262,0.395,0.511,0.444,0.579,0.435,0.37,0.499
1973,0.321,0.254,0.382,0.458,0.39,0.526,0.429,0.364,0.492,0.667,0.609,0.73,0.331,0.263,0.397,0.512,0.447,0.579,0.438,0.373,0.502
1974,0.334,0.267,0.398,0.462,0.396,0.531,0.446,0.379,0.509,0.686,0.629,0.75,0.332,0.266,0.4,0.516,0.45,0.583,0.448,0.384,0.513
1975,0.358,0.291,0.425,0.468,0.401,0.537,0.426,0.361,0.487,0.702,0.646,0.765,0.34,0.272,0.406,0.555,0.488,0.624,0.459,0.394,0.524
1976,0.374,0.306,0.441,0.465,0.398,0.533,0.434,0.37,0.494,0.713,0.659,0.776,0.343,0.273,0.406,0.556,0.489,0.625,0.467,0.403,0.532
1977,0.372,0.304,0.439,0.47,0.403,0.537,0.437,0.374,0.497,0.723,0.668,0.785,0.342,0.273,0.405,0.562,0.5,0.634,0.47,0.405,0.535
1978,0.377,0.308,0.445,0.472,0.404,0.538,0.437,0.373,0.497,0.73,0.676,0.792,0.342,0.273,0.406,0.564,0.5,0.636,0.474,0.409,0.538
1979,0.382,0.315,0.451,0.487,0.42,0.554,0.442,0.377,0.502,0.735,0.681,0.797,0.341,0.272,0.404,0.575,0.511,0.646,0.479,0.415,0.545
1980,0.407,0.335,0.475,0.518,0.45,0.586,0.453,0.389,0.515,0.747,0.694,0.807,0.346,0.277,0.407,0.592,0.527,0.66,0.499,0.433,0.563
1981,0.415,0.343,0.483,0.527,0.46,0.596,0.457,0.393,0.519,0.751,0.698,0.81,0.354,0.285,0.416,0.602,0.539,0.671,0.506,0.44,0.571
1982,0.416,0.344,0.484,0.528,0.461,0.597,0.458,0.394,0.521,0.751,0.698,0.809,0.355,0.286,0.417,0.6,0.536,0.668,0.506,0.441,0.571
1983,0.421,0.349,0.49,0.537,0.472,0.607,0.458,0.393,0.519,0.756,0.704,0.813,0.357,0.288,0.42,0.608,0.544,0.675,0.511,0.445,0.576
1984,0.421,0.35,0.49,0.55,0.485,0.62,0.463,0.397,0.524,0.761,0.709,0.818,0.365,0.295,0.43,0.615,0.553,0.682,0.515,0.45,0.58
1985,0.422,0.35,0.49,0.574,0.51,0.644,0.464,0.398,0.526,0.761,0.71,0.818,0.368,0.298,0.434,0.613,0.552,0.682,0.52,0.455,0.585
1986,0.427,0.356,0.497,0.591,0.527,0.66,0.477,0.412,0.541,0.765,0.715,0.822,0.37,0.301,0.436,0.618,0.558,0.684,0.528,0.464,0.594
1987,0.431,0.36,0.501,0.598,0.533,0.666,0.484,0.42,0.547,0.77,0.722,0.829,0.37,0.301,0.437,0.618,0.558,0.682,0.533,0.469,0.598
1988,0.437,0.365,0.506,0.609,0.546,0.677,0.503,0.439,0.566,0.774,0.724,0.831,0.375,0.307,0.441,0.62,0.56,0.685,0.541,0.477,0.606
1989,0.442,0.37,0.511,0.617,0.554,0.685,0.514,0.45,0.579,0.78,0.731,0.837,0.379,0.311,0.446,0.62,0.56,0.685,0.549,0.485,0.614
1990,0.482,0.411,0.553,0.666,0.602,0.731,0.541,0.476,0.608,0.817,0.775,0.871,0.388,0.321,0.458,0.63,0.571,0.693,0.589,0.527,0.654
1991,0.505,0.434,0.577,0.682,0.619,0.748,0.543,0.477,0.609,0.816,0.774,0.87,0.392,0.323,0.462,0.628,0.569,0.69,0.599,0.537,0.664
1992,0.52,0.45,0.593,0.686,0.624,0.752,0.559,0.494,0.627,0.819,0.778,0.873,0.4,0.33,0.468,0.628,0.569,0.69,0.609,0.548,0.675
1993,0.535,0.466,0.607,0.694,0.634,0.762,0.565,0.501,0.631,0.83,0.79,0.881,0.403,0.332,0.47,0.644,0.587,0.704,0.621,0.561,0.685
1994,0.555,0.486,0.626,0.708,0.649,0.775,0.572,0.508,0.637,0.832,0.793,0.885,0.414,0.345,0.483,0.647,0.589,0.706,0.632,0.572,0.696
1995,0.568,0.5,0.639,0.715,0.657,0.782,0.579,0.515,0.644,0.836,0.797,0.888,0.417,0.346,0.484,0.647,0.588,0.705,0.639,0.58,0.703
1996,0.569,0.501,0.64,0.721,0.665,0.787,0.58,0.516,0.645,0.843,0.804,0.896,0.419,0.349,0.487,0.652,0.594,0.711,0.642,0.584,0.706
1997,0.57,0.502,0.64,0.728,0.673,0.794,0.585,0.522,0.65,0.846,0.807,0.897,0.423,0.351,0.489,0.656,0.602,0.716,0.645,0.587,0.709
1998,0.572,0.505,0.643,0.738,0.683,0.803,0.597,0.534,0.66,0.846,0.807,0.897,0.426,0.355,0.492,0.655,0.6,0.715,0.651,0.594,0.714
1999,0.578,0.51,0.647,0.739,0.683,0.804,0.603,0.54,0.665,0.845,0.806,0.896,0.434,0.363,0.502,0.662,0.607,0.723,0.655,0.597,0.718
2000,0.594,0.531,0.665,0.755,0.7,0.817,0.632,0.571,0.694,0.856,0.821,0.906,0.446,0.374,0.512,0.653,0.598,0.713,0.671,0.615,0.733
2001,0.599,0.536,0.669,0.76,0.707,0.823,0.636,0.576,0.699,0.858,0.822,0.906,0.449,0.377,0.514,0.655,0.602,0.715,0.675,0.62,0.736
2002,0.615,0.551,0.684,0.763,0.709,0.825,0.639,0.58,0.701,0.874,0.841,0.923,0.46,0.39,0.527,0.666,0.613,0.726,0.686,0.632,0.748
2003,0.618,0.554,0.686,0.766,0.713,0.828,0.648,0.59,0.712,0.876,0.842,0.924,0.447,0.38,0.514,0.666,0.612,0.726,0.686,0.632,0.748
2004,0.629,0.566,0.697,0.769,0.716,0.831,0.65,0.594,0.715,0.884,0.85,0.931,0.45,0.384,0.518,0.669,0.616,0.729,0.691,0.637,0.752
2005,0.641,0.579,0.708,0.773,0.72,0.834,0.657,0.602,0.723,0.887,0.854,0.932,0.456,0.393,0.526,0.681,0.627,0.743,0.698,0.645,0.759
2006,0.643,0.581,0.711,0.778,0.725,0.839,0.654,0.596,0.718,0.886,0.853,0.933,0.455,0.39,0.522,0.668,0.611,0.727,0.699,0.645,0.759
2007,0.648,0.586,0.715,0.783,0.73,0.844,0.672,0.615,0.736,0.889,0.857,0.936,0.469,0.401,0.536,0.661,0.605,0.722,0.704,0.651,0.765
2008,0.648,0.586,0.715,0.785,0.733,0.848,0.677,0.619,0.74,0.891,0.857,0.936,0.469,0.403,0.537,0.66,0.605,0.722,0.706,0.653,0.767
2009,0.645,0.584,0.713,0.785,0.734,0.849,0.681,0.624,0.745,0.894,0.862,0.94,0.473,0.405,0.539,0.662,0.604,0.722,0.707,0.654,0.768
2010,0.659,0.598,0.725,0.79,0.737,0.85,0.695,0.638,0.759,0.894,0.862,0.94,0.48,0.413,0.547,0.664,0.614,0.729,0.715,0.662,0.775
2011,0.658,0.597,0.725,0.792,0.741,0.855,0.694,0.634,0.757,0.894,0.862,0.94,0.481,0.415,0.549,0.665,0.616,0.73,0.715,0.662,0.776
2012,0.661,0.599,0.726,0.794,0.744,0.858,0.698,0.639,0.76,0.898,0.866,0.943,0.505,0.438,0.573,0.667,0.616,0.73,0.72,0.667,0.781
2013,0.666,0.604,0.733,0.795,0.742,0.858,0.691,0.631,0.755,0.892,0.858,0.938,0.497,0.429,0.563,0.666,0.615,0.729,0.72,0.666,0.781
2014,0.668,0.607,0.735,0.801,0.749,0.864,0.688,0.628,0.752,0.893,0.86,0.94,0.491,0.423,0.558,0.672,0.619,0.732,0.721,0.667,0.782
2015,0.671,0.61,0.738,0.802,0.75,0.866,0.697,0.637,0.761,0.892,0.859,0.94,0.491,0.422,0.556,0.693,0.638,0.753,0.723,0.67,0.784
2016,0.675,0.613,0.742,0.801,0.748,0.864,0.696,0.636,0.759,0.9,0.866,0.946,0.491,0.423,0.559,0.696,0.642,0.756,0.725,0.67,0.786
2017,0.675,0.615,0.744,0.8,0.747,0.862,0.702,0.645,0.768,0.894,0.859,0.941,0.499,0.434,0.569,0.684,0.632,0.748,0.726,0.673,0.788
2018,0.679,0.616,0.747,0.799,0.747,0.862,0.707,0.649,0.772,0.895,0.861,0.943,0.503,0.436,0.57,0.688,0.636,0.751,0.729,0.675,0.791
2019,0.675,0.611,0.743,0.8,0.747,0.864,0.714,0.656,0.778,0.897,0.863,0.946,0.509,0.44,0.576,0.695,0.64,0.76,0.73,0.676,0.792
2020,0.675,0.612,0.746,0.795,0.741,0.858,0.714,0.655,0.778,0.891,0.855,0.94,0.512,0.443,0.581,0.702,0.645,0.764,0.728,0.673,0.791
2021,0.673,0.608,0.743,0.798,0.745,0.86,0.704,0.646,0.772,0.894,0.859,0.943,0.509,0.437,0.577,0.702,0.648,0.768,0.724,0.668,0.787
2022,0.678,0.614,0.748,0.79,0.738,0.856,0.699,0.64,0.767,0.895,0.86,0.943,0.504,0.431,0.573,0.722,0.668,0.789,0.724,0.669,0.787
2023,0.676,0.612,0.746,0.791,0.737,0.854,0.694,0.634,0.763,0.892,0.857,0.941,0.506,0.434,0.576,0.727,0.672,0.794,0.722,0.667,0.786


==> children-born-per-woman-000-afr.csv <==
Entity,Code,Year,Fertility_rate
Africa (UN),,1950,6.516
Africa (UN),,1951,6.53
Africa (UN),,1952,6.541
Africa (UN),,1953,6.558
Africa (UN),,1954,6.569
Africa (UN),,1955,6.581
Africa (UN),,1956,6.594
Africa (UN),,1957,6.606
Africa (UN),,1958,6.617
Africa (UN),,1959,6.631
Africa (UN),,1960,6.645
Africa (UN),,1961,6.658
Africa (UN),,1962,6.673
Africa (UN),,1963,6.679
Africa (UN),,1964,6.68
Africa (UN),,1965,6.676
Africa (UN),,1966,6.687
Africa (UN),,1967,6.691
Africa (UN),,1968,6.691
Africa (UN),,1969,6.687
Africa (UN),,1970,6.688
Africa (UN),,1971,6.692
Africa (UN),,1972,6.693
Africa (UN),,1973,6.689
Africa (UN),,1974,6.688
Africa (UN),,1975,6.686
Africa (UN),,1976,6.676
Africa (UN),,1977,6.663
Africa (UN),,1978,6.647
Africa (UN),,1979,6.62
Africa (UN),,1980,6.589
Africa (UN),,1981,6.548
Africa (UN),,1982,6.509
Africa (UN),,1983,6.46
Africa (UN),,1984,6.394
Africa (UN),,1985,6.322
Africa (UN),,1986,6.244
Africa (UN),,1987,6.169
Africa (UN),,1988,6.092
Africa (UN),,1989,6.004
Africa (UN),,1990,5.909
Africa (UN),,1991,5.827
Africa (UN),,1992,5.747
Africa (UN),,1993,5.663
Africa (UN),,1994,5.589
Africa (UN),,1995,5.508
Africa (UN),,1996,5.429
Africa (UN),,1997,5.353
Africa (UN),,1998,5.296
Africa (UN),,1999,5.248
Africa (UN),,2000,5.203
Africa (UN),,2001,5.16
Africa (UN),,2002,5.115
Africa (UN),,2003,5.082
Africa (UN),,2004,5.059
Africa (UN),,2005,5.04
Africa (UN),,2006,5.013
Africa (UN),,2007,4.985
Africa (UN),,2008,4.968
Africa (UN),,2009,4.927
Africa (UN),,2010,4.891
Africa (UN),,2011,4.842
Africa (UN),,2012,4.796
Africa (UN),,2013,4.74
Africa (UN),,2014,4.686
Africa (UN),,2015,4.625
Africa (UN),,2016,4.545
Africa (UN),,2017,4.482
Africa (UN),,2018,4.391
Africa (UN),,2019,4.312
Africa (UN),,2020,4.242
Africa (UN),,2021,4.179
Africa (UN),,2022,4.125
Africa (UN),,2023,4.072


==> children-born-per-woman-000-asia.csv <==
Entity,Code,Year,Fertility_rate
Asia (UN),,1950,5.694
Asia (UN),,1951,5.609
Asia (UN),,1952,5.926
Asia (UN),,1953,5.757
Asia (UN),,1954,5.863
Asia (UN),,1955,5.85
Asia (UN),,1956,5.691
Asia (UN),,1957,5.913
Asia (UN),,1958,5.646
Asia (UN),,1959,5.274
Asia (UN),,1960,5.183
Asia (UN),,1961,4.951
Asia (UN),,1962,5.789
Asia (UN),,1963,6.313
Asia (UN),,1964,5.994
Asia (UN),,1965,5.948
Asia (UN),,1966,5.774
Asia (UN),,1967,5.595
Asia (UN),,1968,5.815
Asia (UN),,1969,5.654
Asia (UN),,1970,5.591
Asia (UN),,1971,5.352
Asia (UN),,1972,5.164
Asia (UN),,1973,4.978
Asia (UN),,1974,4.716
Asia (UN),,1975,4.43
Asia (UN),,1976,4.263
Asia (UN),,1977,4.058
Asia (UN),,1978,3.966
Asia (UN),,1979,3.945
Asia (UN),,1980,3.908
Asia (UN),,1981,3.871
Asia (UN),,1982,3.88
Asia (UN),,1983,3.671
Asia (UN),,1984,3.642
Asia (UN),,1985,3.591
Asia (UN),,1986,3.58
Asia (UN),,1987,3.543
Asia (UN),,1988,3.412
Asia (UN),,1989,3.36
Asia (UN),,1990,3.314
Asia (UN),,1991,3.048
Asia (UN),,1992,2.936
Asia (UN),,1993,2.86
Asia (UN),,1994,2.802
Asia (UN),,1995,2.748
Asia (UN),,1996,2.693
Asia (UN),,1997,2.649
Asia (UN),,1998,2.607
Asia (UN),,1999,2.575
Asia (UN),,2000,2.584
Asia (UN),,2001,2.532
Asia (UN),,2002,2.49
Asia (UN),,2003,2.451
Asia (UN),,2004,2.428
Asia (UN),,2005,2.397
Asia (UN),,2006,2.381
Asia (UN),,2007,2.367
Asia (UN),,2008,2.361
Asia (UN),,2009,2.353
Asia (UN),,2010,2.323
Asia (UN),,2011,2.303
Asia (UN),,2012,2.331
Asia (UN),,2013,2.281
Asia (UN),,2014,2.265
Asia (UN),,2015,2.227
Asia (UN),,2016,2.241
Asia (UN),,2017,2.206
Asia (UN),,2018,2.118
Asia (UN),,2019,2.075
Asia (UN),,2020,1.973
Asia (UN),,2021,1.927
Asia (UN),,2022,1.896
Asia (UN),,2023,1.881


==> children-born-per-woman-000-china.csv <==
Entity,Code,Year,Fertility_rate
China,CHN,1950,5.813
China,CHN,1951,5.699
China,CHN,1952,6.472
China,CHN,1953,6.042
China,CHN,1954,6.278
China,CHN,1955,6.263
China,CHN,1956,5.854
China,CHN,1957,6.425
China,CHN,1958,5.698
China,CHN,1959,4.718
China,CHN,1960,4.451
China,CHN,1961,3.863
China,CHN,1962,6.085
China,CHN,1963,7.513
China,CHN,1964,6.672
China,CHN,1965,6.605
China,CHN,1966,6.307
China,CHN,1967,5.806
China,CHN,1968,6.508
China,CHN,1969,6.175
China,CHN,1970,6.085
China,CHN,1971,5.523
China,CHN,1972,5.112
China,CHN,1973,4.726
China,CHN,1974,4.17
China,CHN,1975,3.571
China,CHN,1976,3.235
China,CHN,1977,2.844
China,CHN,1978,2.716
China,CHN,1979,2.745
China,CHN,1980,2.739
China,CHN,1981,2.792
China,CHN,1982,2.972
China,CHN,1983,2.559
China,CHN,1984,2.607
China,CHN,1985,2.633
China,CHN,1986,2.721
China,CHN,1987,2.76
China,CHN,1988,2.539
China,CHN,1989,2.52
China,CHN,1990,2.514
China,CHN,1991,1.934
China,CHN,1992,1.776
China,CHN,1993,1.691
China,CHN,1994,1.628
China,CHN,1995,1.588
China,CHN,1996,1.554
China,CHN,1997,1.527
China,CHN,1998,1.522
China,CHN,1999,1.53
China,CHN,2000,1.628
China,CHN,2001,1.563
China,CHN,2002,1.566
China,CHN,2003,1.57
China,CHN,2004,1.605
China,CHN,2005,1.624
China,CHN,2006,1.644
China,CHN,2007,1.666
China,CHN,2008,1.701
China,CHN,2009,1.714
China,CHN,2010,1.687
China,CHN,2011,1.668
China,CHN,2012,1.798
China,CHN,2013,1.714
China,CHN,2014,1.769
China,CHN,2015,1.67
China,CHN,2016,1.772
China,CHN,2017,1.795
China,CHN,2018,1.539
China,CHN,2019,1.496
China,CHN,2020,1.236
China,CHN,2021,1.117
China,CHN,2022,1.034
China,CHN,2023,0.999


==> children-born-per-woman-001-low.csv <==
Entity,Code,Year,Fertility_rate
Low-income countries,,1950,6.477
Low-income countries,,1951,6.246
Low-income countries,,1952,6.262
Low-income countries,,1953,6.323
Low-income countries,,1954,6.372
Low-income countries,,1955,6.395
Low-income countries,,1956,6.383
Low-income countries,,1957,6.47
Low-income countries,,1958,6.479
Low-income countries,,1959,6.421
Low-income countries,,1960,6.437
Low-income countries,,1961,6.414
Low-income countries,,1962,6.448
Low-income countries,,1963,6.49
Low-income countries,,1964,6.502
Low-income countries,,1965,6.522
Low-income countries,,1966,6.567
Low-income countries,,1967,6.631
Low-income countries,,1968,6.633
Low-income countries,,1969,6.649
Low-income countries,,1970,6.671
Low-income countries,,1971,6.678
Low-income countries,,1972,6.712
Low-income countries,,1973,6.664
Low-income countries,,1974,6.653
Low-income countries,,1975,6.655
Low-income countries,,1976,6.644
Low-income countries,,1977,6.65
Low-income countries,,1978,6.663
Low-income countries,,1979,6.678
Low-income countries,,1980,6.68
Low-income countries,,1981,6.682
Low-income countries,,1982,6.665
Low-income countries,,1983,6.652
Low-income countries,,1984,6.638
Low-income countries,,1985,6.625
Low-income countries,,1986,6.608
Low-income countries,,1987,6.584
Low-income countries,,1988,6.552
Low-income countries,,1989,6.516
Low-income countries,,1990,6.484
Low-income countries,,1991,6.448
Low-income countries,,1992,6.414
Low-income countries,,1993,6.383
Low-income countries,,1994,6.348
Low-income countries,,1995,6.315
Low-income countries,,1996,6.257
Low-income countries,,1997,6.212
Low-income countries,,1998,6.165
Low-income countries,,1999,6.116
Low-income countries,,2000,6.065
Low-income countries,,2001,6.001
Low-income countries,,2002,5.936
Low-income countries,,2003,5.874
Low-income countries,,2004,5.817
Low-income countries,,2005,5.758
Low-income countries,,2006,5.701
Low-income countries,,2007,5.631
Low-income countries,,2008,5.56
Low-income countries,,2009,5.494
Low-income countries,,2010,5.413
Low-income countries,,2011,5.322
Low-income countries,,2012,5.24
Low-income countries,,2013,5.164
Low-income countries,,2014,5.106
Low-income countries,,2015,5.053
Low-income countries,,2016,4.995
Low-income countries,,2017,4.936
Low-income countries,,2018,4.878
Low-income countries,,2019,4.813
Low-income countries,,2020,4.742
Low-income countries,,2021,4.67
Low-income countries,,2022,4.602
Low-income countries,,2023,4.532


==> children-born-per-woman-001-lowmid.csv <==
Entity,Code,Year,Fertility_rate
Lower-middle-income countries,,1950,5.801
Lower-middle-income countries,,1951,5.809
Lower-middle-income countries,,1952,5.87
Lower-middle-income countries,,1953,5.891
Lower-middle-income countries,,1954,5.935
Lower-middle-income countries,,1955,5.939
Lower-middle-income countries,,1956,5.954
Lower-middle-income countries,,1957,5.986
Lower-middle-income countries,,1958,5.996
Lower-middle-income countries,,1959,6.008
Lower-middle-income countries,,1960,6.036
Lower-middle-income countries,,1961,6.02
Lower-middle-income countries,,1962,6.061
Lower-middle-income countries,,1963,6.069
Lower-middle-income countries,,1964,6.061
Lower-middle-income countries,,1965,6.028
Lower-middle-income countries,,1966,5.991
Lower-middle-income countries,,1967,5.958
Lower-middle-income countries,,1968,5.923
Lower-middle-income countries,,1969,5.879
Lower-middle-income countries,,1970,5.847
Lower-middle-income countries,,1971,5.811
Lower-middle-income countries,,1972,5.759
Lower-middle-income countries,,1973,5.701
Lower-middle-income countries,,1974,5.64
Lower-middle-income countries,,1975,5.558
Lower-middle-income countries,,1976,5.509
Lower-middle-income countries,,1977,5.429
Lower-middle-income countries,,1978,5.358
Lower-middle-income countries,,1979,5.302
Lower-middle-income countries,,1980,5.263
Lower-middle-income countries,,1981,5.199
Lower-middle-income countries,,1982,5.139
Lower-middle-income countries,,1983,5.086
Lower-middle-income countries,,1984,5.021
Lower-middle-income countries,,1985,4.925
Lower-middle-income countries,,1986,4.851
Lower-middle-income countries,,1987,4.746
Lower-middle-income countries,,1988,4.648
Lower-middle-income countries,,1989,4.555
Lower-middle-income countries,,1990,4.463
Lower-middle-income countries,,1991,4.366
Lower-middle-income countries,,1992,4.256
Lower-middle-income countries,,1993,4.15
Lower-middle-income countries,,1994,4.055
Lower-middle-income countries,,1995,3.958
Lower-middle-income countries,,1996,3.866
Lower-middle-income countries,,1997,3.786
Lower-middle-income countries,,1998,3.708
Lower-middle-income countries,,1999,3.646
Lower-middle-income countries,,2000,3.602
Lower-middle-income countries,,2001,3.55
Lower-middle-income countries,,2002,3.479
Lower-middle-income countries,,2003,3.41
Lower-middle-income countries,,2004,3.347
Lower-middle-income countries,,2005,3.284
Lower-middle-income countries,,2006,3.236
Lower-middle-income countries,,2007,3.186
Lower-middle-income countries,,2008,3.154
Lower-middle-income countries,,2009,3.127
Lower-middle-income countries,,2010,3.078
Lower-middle-income countries,,2011,3.034
Lower-middle-income countries,,2012,2.996
Lower-middle-income countries,,2013,2.954
Lower-middle-income countries,,2014,2.897
Lower-middle-income countries,,2015,2.88
Lower-middle-income countries,,2016,2.849
Lower-middle-income countries,,2017,2.783
Lower-middle-income countries,,2018,2.741
Lower-middle-income countries,,2019,2.683
Lower-middle-income countries,,2020,2.627
Lower-middle-income countries,,2021,2.594
Lower-middle-income countries,,2022,2.571
Lower-middle-income countries,,2023,2.554


==> children-born-per-woman-001-na.csv <==
Entity,Code,Year,Fertility_rate
Northern America (UN),,1950,3.105
Northern America (UN),,1951,3.212
Northern America (UN),,1952,3.31
Northern America (UN),,1953,3.379
Northern America (UN),,1954,3.496
Northern America (UN),,1955,3.533
Northern America (UN),,1956,3.635
Northern America (UN),,1957,3.714
Northern America (UN),,1958,3.758
Northern America (UN),,1959,3.756
Northern America (UN),,1960,3.74
Northern America (UN),,1961,3.698
Northern America (UN),,1962,3.547
Northern America (UN),,1963,3.41
Northern America (UN),,1964,3.274
Northern America (UN),,1965,2.992
Northern America (UN),,1966,2.768
Northern America (UN),,1967,2.599
Northern America (UN),,1968,2.499
Northern America (UN),,1969,2.49
Northern America (UN),,1970,2.491
Northern America (UN),,1971,2.297
Northern America (UN),,1972,2.045
Northern America (UN),,1973,1.914
Northern America (UN),,1974,1.866
Northern America (UN),,1975,1.813
Northern America (UN),,1976,1.782
Northern America (UN),,1977,1.816
Northern America (UN),,1978,1.792
Northern America (UN),,1979,1.826
Northern America (UN),,1980,1.84
Northern America (UN),,1981,1.825
Northern America (UN),,1982,1.831
Northern America (UN),,1983,1.804
Northern America (UN),,1984,1.804
Northern America (UN),,1985,1.828
Northern America (UN),,1986,1.825
Northern America (UN),,1987,1.853
Northern America (UN),,1988,1.907
Northern America (UN),,1989,1.977
Northern America (UN),,1990,2.034
Northern America (UN),,1991,2.025
Northern America (UN),,1992,2.008
Northern America (UN),,1993,1.979
Northern America (UN),,1994,1.959
Northern America (UN),,1995,1.936
Northern America (UN),,1996,1.928
Northern America (UN),,1997,1.917
Northern America (UN),,1998,1.938
Northern America (UN),,1999,1.946
Northern America (UN),,2000,1.979
Northern America (UN),,2001,1.964
Northern America (UN),,2002,1.955
Northern America (UN),,2003,1.977
Northern America (UN),,2004,1.984
Northern America (UN),,2005,1.994
Northern America (UN),,2006,2.041
Northern America (UN),,2007,2.054
Northern America (UN),,2008,2.018
Northern America (UN),,2009,1.957
Northern America (UN),,2010,1.89
Northern America (UN),,2011,1.856
Northern America (UN),,2012,1.84
Northern America (UN),,2013,1.818
Northern America (UN),,2014,1.826
Northern America (UN),,2015,1.811
Northern America (UN),,2016,1.784
Northern America (UN),,2017,1.734
Northern America (UN),,2018,1.695
Northern America (UN),,2019,1.664
Northern America (UN),,2020,1.596
Northern America (UN),,2021,1.614
Northern America (UN),,2022,1.636
Northern America (UN),,2023,1.597


==> children-born-per-woman-010-high.csv <==
Entity,Code,Year,Fertility_rate
High-income countries,,1950,3.038
High-income countries,,1951,2.99
High-income countries,,1952,2.978
High-income countries,,1953,2.954
High-income countries,,1954,2.963
High-income countries,,1955,2.97
High-income countries,,1956,2.983
High-income countries,,1957,2.995
High-income countries,,1958,3.011
High-income countries,,1959,3.015
High-income countries,,1960,3.001
High-income countries,,1961,2.995
High-income countries,,1962,2.948
High-income countries,,1963,2.934
High-income countries,,1964,2.913
High-income countries,,1965,2.831
High-income countries,,1966,2.678
High-income countries,,1967,2.712
High-income countries,,1968,2.628
High-income countries,,1969,2.577
High-income countries,,1970,2.536
High-income countries,,1971,2.471
High-income countries,,1972,2.348
High-income countries,,1973,2.26
High-income countries,,1974,2.208
High-income countries,,1975,2.12
High-income countries,,1976,2.069
High-income countries,,1977,2.037
High-income countries,,1978,1.999
High-income countries,,1979,1.998
High-income countries,,1980,1.987
High-income countries,,1981,1.95
High-income countries,,1982,1.925
High-income countries,,1983,1.875
High-income countries,,1984,1.848
High-income countries,,1985,1.831
High-income countries,,1986,1.808
High-income countries,,1987,1.802
High-income countries,,1988,1.817
High-income countries,,1989,1.811
High-income countries,,1990,1.821
High-income countries,,1991,1.798
High-income countries,,1992,1.775
High-income countries,,1993,1.738
High-income countries,,1994,1.718
High-income countries,,1995,1.691
High-income countries,,1996,1.687
High-income countries,,1997,1.678
High-income countries,,1998,1.67
High-income countries,,1999,1.669
High-income countries,,2000,1.688
High-income countries,,2001,1.662
High-income countries,,2002,1.648
High-income countries,,2003,1.654
High-income countries,,2004,1.664
High-income countries,,2005,1.667
High-income countries,,2006,1.703
High-income countries,,2007,1.729
High-income countries,,2008,1.741
High-income countries,,2009,1.72
High-income countries,,2010,1.706
High-income countries,,2011,1.689
High-income countries,,2012,1.692
High-income countries,,2013,1.667
High-income countries,,2014,1.678
High-income countries,,2015,1.675
High-income countries,,2016,1.669
High-income countries,,2017,1.636
High-income countries,,2018,1.603
High-income countries,,2019,1.564
High-income countries,,2020,1.513
High-income countries,,2021,1.516
High-income countries,,2022,1.495
High-income countries,,2023,1.467


==> children-born-per-woman-010-india.csv <==
Entity,Code,Year,Fertility_rate
India,IND,1950,5.732
India,IND,1951,5.772
India,IND,1952,5.821
India,IND,1953,5.865
India,IND,1954,5.906
India,IND,1955,5.911
India,IND,1956,5.913
India,IND,1957,5.913
India,IND,1958,5.903
India,IND,1959,5.892
India,IND,1960,5.921
India,IND,1961,5.937
India,IND,1962,5.953
India,IND,1963,5.969
India,IND,1964,5.979
India,IND,1965,5.941
India,IND,1966,5.881
India,IND,1967,5.825
India,IND,1968,5.76
India,IND,1969,5.684
India,IND,1970,5.624
India,IND,1971,5.565
India,IND,1972,5.482
India,IND,1973,5.402
India,IND,1974,5.325
India,IND,1975,5.195
India,IND,1976,5.13
India,IND,1977,5.007
India,IND,1978,4.888
India,IND,1979,4.808
India,IND,1980,4.775
India,IND,1981,4.698
India,IND,1982,4.62
India,IND,1983,4.565
India,IND,1984,4.516
India,IND,1985,4.432
India,IND,1986,4.399
India,IND,1987,4.311
India,IND,1988,4.222
India,IND,1989,4.132
India,IND,1990,4.045
India,IND,1991,3.959
India,IND,1992,3.877
India,IND,1993,3.799
India,IND,1994,3.723
India,IND,1995,3.651
India,IND,1996,3.582
India,IND,1997,3.514
India,IND,1998,3.446
India,IND,1999,3.383
India,IND,2000,3.35
India,IND,2001,3.303
India,IND,2002,3.217
India,IND,2003,3.122
India,IND,2004,3.046
India,IND,2005,2.958
India,IND,2006,2.867
India,IND,2007,2.775
India,IND,2008,2.711
India,IND,2009,2.674
India,IND,2010,2.598
India,IND,2011,2.532
India,IND,2012,2.47
India,IND,2013,2.399
India,IND,2014,2.293
India,IND,2015,2.289
India,IND,2016,2.284
India,IND,2017,2.193
India,IND,2018,2.184
India,IND,2019,2.12
India,IND,2020,2.047
India,IND,2021,2.014
India,IND,2022,1.994
India,IND,2023,1.975


==> children-born-per-woman-011-esp.csv <==
Entity,Code,Year,Fertility_rate
Spain,ESP,1950,2.47
Spain,ESP,1951,2.457
Spain,ESP,1952,2.539
Spain,ESP,1953,2.5
Spain,ESP,1954,2.438
Spain,ESP,1955,2.507
Spain,ESP,1956,2.54
Spain,ESP,1957,2.688
Spain,ESP,1958,2.728
Spain,ESP,1959,2.754
Spain,ESP,1960,2.808
Spain,ESP,1961,2.778
Spain,ESP,1962,2.804
Spain,ESP,1963,2.876
Spain,ESP,1964,2.998
Spain,ESP,1965,2.926
Spain,ESP,1966,2.913
Spain,ESP,1967,2.971
Spain,ESP,1968,2.923
Spain,ESP,1969,2.901
Spain,ESP,1970,2.884
Spain,ESP,1971,2.898
Spain,ESP,1972,2.869
Spain,ESP,1973,2.841
Spain,ESP,1974,2.871
Spain,ESP,1975,2.773
Spain,ESP,1976,2.764
Spain,ESP,1977,2.653
Spain,ESP,1978,2.539
Spain,ESP,1979,2.368
Spain,ESP,1980,2.212
Spain,ESP,1981,2.04
Spain,ESP,1982,1.936
Spain,ESP,1983,1.799
Spain,ESP,1984,1.722
Spain,ESP,1985,1.637
Spain,ESP,1986,1.554
Spain,ESP,1987,1.492
Spain,ESP,1988,1.444
Spain,ESP,1989,1.396
Spain,ESP,1990,1.358
Spain,ESP,1991,1.325
Spain,ESP,1992,1.306
Spain,ESP,1993,1.253
Spain,ESP,1994,1.19
Spain,ESP,1995,1.153
Spain,ESP,1996,1.139
Spain,ESP,1997,1.145
Spain,ESP,1998,1.131
Spain,ESP,1999,1.165
Spain,ESP,2000,1.21
Spain,ESP,2001,1.231
Spain,ESP,2002,1.251
Spain,ESP,2003,1.293
Spain,ESP,2004,1.313
Spain,ESP,2005,1.329
Spain,ESP,2006,1.36
Spain,ESP,2007,1.379
Spain,ESP,2008,1.436
Spain,ESP,2009,1.381
Spain,ESP,2010,1.366
Spain,ESP,2011,1.34
Spain,ESP,2012,1.318
Spain,ESP,2013,1.277
Spain,ESP,2014,1.315
Spain,ESP,2015,1.33
Spain,ESP,2016,1.332
Spain,ESP,2017,1.305
Spain,ESP,2018,1.26
Spain,ESP,2019,1.23
Spain,ESP,2020,1.186
Spain,ESP,2021,1.188
Spain,ESP,2022,1.205
Spain,ESP,2023,1.213


==> children-born-per-woman-011-kor.csv <==
Entity,Code,Year,Fertility_rate
South Korea,KOR,1950,6.063
South Korea,KOR,1951,6.089
South Korea,KOR,1952,6.122
South Korea,KOR,1953,6.171
South Korea,KOR,1954,6.174
South Korea,KOR,1955,6.169
South Korea,KOR,1956,6.175
South Korea,KOR,1957,6.178
South Korea,KOR,1958,6.152
South Korea,KOR,1959,6.096
South Korea,KOR,1960,5.994
South Korea,KOR,1961,5.803
South Korea,KOR,1962,5.562
South Korea,KOR,1963,5.334
South Korea,KOR,1964,5.068
South Korea,KOR,1965,4.887
South Korea,KOR,1966,4.782
South Korea,KOR,1967,4.615
South Korea,KOR,1968,4.51
South Korea,KOR,1969,4.447
South Korea,KOR,1970,4.459
South Korea,KOR,1971,4.259
South Korea,KOR,1972,4.02
South Korea,KOR,1973,3.803
South Korea,KOR,1974,3.555
South Korea,KOR,1975,3.313
South Korea,KOR,1976,3.119
South Korea,KOR,1977,2.954
South Korea,KOR,1978,2.699
South Korea,KOR,1979,2.748
South Korea,KOR,1980,2.734
South Korea,KOR,1981,2.669
South Korea,KOR,1982,2.431
South Korea,KOR,1983,2.102
South Korea,KOR,1984,1.832
South Korea,KOR,1985,1.705
South Korea,KOR,1986,1.623
South Korea,KOR,1987,1.571
South Korea,KOR,1988,1.558
South Korea,KOR,1989,1.564
South Korea,KOR,1990,1.603
South Korea,KOR,1991,1.702
South Korea,KOR,1992,1.738
South Korea,KOR,1993,1.683
South Korea,KOR,1994,1.67
South Korea,KOR,1995,1.646
South Korea,KOR,1996,1.599
South Korea,KOR,1997,1.555
South Korea,KOR,1998,1.497
South Korea,KOR,1999,1.469
South Korea,KOR,2000,1.467
South Korea,KOR,2001,1.342
South Korea,KOR,2002,1.227
South Korea,KOR,2003,1.199
South Korea,KOR,2004,1.164
South Korea,KOR,2005,1.115
South Korea,KOR,2006,1.145
South Korea,KOR,2007,1.215
South Korea,KOR,2008,1.19
South Korea,KOR,2009,1.178
South Korea,KOR,2010,1.226
South Korea,KOR,2011,1.258
South Korea,KOR,2012,1.274
South Korea,KOR,2013,1.206
South Korea,KOR,2014,1.197
South Korea,KOR,2015,1.202
South Korea,KOR,2016,1.14
South Korea,KOR,2017,1.035
South Korea,KOR,2018,0.951
South Korea,KOR,2019,0.881
South Korea,KOR,2020,0.812
South Korea,KOR,2021,0.783
South Korea,KOR,2022,0.78
South Korea,KOR,2023,0.72


==> children-born-per-woman-100-europe.csv <==
Entity,Code,Year,Fertility_rate
Europe (UN),,1950,2.7
Europe (UN),,1951,2.66
Europe (UN),,1952,2.645
Europe (UN),,1953,2.622
Europe (UN),,1954,2.626
Europe (UN),,1955,2.624
Europe (UN),,1956,2.61
Europe (UN),,1957,2.614
Europe (UN),,1958,2.597
Europe (UN),,1959,2.603
Europe (UN),,1960,2.592
Europe (UN),,1961,2.57
Europe (UN),,1962,2.519
Europe (UN),,1963,2.517
Europe (UN),,1964,2.493
Europe (UN),,1965,2.436
Europe (UN),,1966,2.42
Europe (UN),,1967,2.417
Europe (UN),,1968,2.372
Europe (UN),,1969,2.326
Europe (UN),,1970,2.283
Europe (UN),,1971,2.272
Europe (UN),,1972,2.213
Europe (UN),,1973,2.139
Europe (UN),,1974,2.128
Europe (UN),,1975,2.069
Europe (UN),,1976,2.034
Europe (UN),,1977,1.994
Europe (UN),,1978,1.962
Europe (UN),,1979,1.942
Europe (UN),,1980,1.928
Europe (UN),,1981,1.89
Europe (UN),,1982,1.886
Europe (UN),,1983,1.884
Europe (UN),,1984,1.857
Europe (UN),,1985,1.834
Europe (UN),,1986,1.852
Europe (UN),,1987,1.844
Europe (UN),,1988,1.82
Europe (UN),,1989,1.76
Europe (UN),,1990,1.722
Europe (UN),,1991,1.656
Europe (UN),,1992,1.587
Europe (UN),,1993,1.516
Europe (UN),,1994,1.486
Europe (UN),,1995,1.452
Europe (UN),,1996,1.44
Europe (UN),,1997,1.426
Europe (UN),,1998,1.415
Europe (UN),,1999,1.397
Europe (UN),,2000,1.41
Europe (UN),,2001,1.401
Europe (UN),,2002,1.418
Europe (UN),,2003,1.443
Europe (UN),,2004,1.465
Europe (UN),,2005,1.462
Europe (UN),,2006,1.49
Europe (UN),,2007,1.535
Europe (UN),,2008,1.593
Europe (UN),,2009,1.601
Europe (UN),,2010,1.606
Europe (UN),,2011,1.587
Europe (UN),,2012,1.612
Europe (UN),,2013,1.592
Europe (UN),,2014,1.608
Europe (UN),,2015,1.605
Europe (UN),,2016,1.611
Europe (UN),,2017,1.557
Europe (UN),,2018,1.522
Europe (UN),,2019,1.486
Europe (UN),,2020,1.465
Europe (UN),,2021,1.473
Europe (UN),,2022,1.41
Europe (UN),,2023,1.395


==> children-born-per-woman-101-oceania.csv <==
Entity,Code,Year,Fertility_rate
Oceania (UN),,1950,3.687
Oceania (UN),,1951,3.703
Oceania (UN),,1952,3.798
Oceania (UN),,1953,3.817
Oceania (UN),,1954,3.842
Oceania (UN),,1955,3.92
Oceania (UN),,1956,3.98
Oceania (UN),,1957,4.054
Oceania (UN),,1958,4.074
Oceania (UN),,1959,4.101
Oceania (UN),,1960,4.126
Oceania (UN),,1961,4.2
Oceania (UN),,1962,4.116
Oceania (UN),,1963,4.042
Oceania (UN),,1964,3.888
Oceania (UN),,1965,3.742
Oceania (UN),,1966,3.659
Oceania (UN),,1967,3.617
Oceania (UN),,1968,3.63
Oceania (UN),,1969,3.612
Oceania (UN),,1970,3.566
Oceania (UN),,1971,3.604
Oceania (UN),,1972,3.423
Oceania (UN),,1973,3.207
Oceania (UN),,1974,3.089
Oceania (UN),,1975,2.932
Oceania (UN),,1976,2.812
Oceania (UN),,1977,2.761
Oceania (UN),,1978,2.686
Oceania (UN),,1979,2.643
Oceania (UN),,1980,2.609
Oceania (UN),,1981,2.621
Oceania (UN),,1982,2.6
Oceania (UN),,1983,2.584
Oceania (UN),,1984,2.54
Oceania (UN),,1985,2.552
Oceania (UN),,1986,2.53
Oceania (UN),,1987,2.52
Oceania (UN),,1988,2.515
Oceania (UN),,1989,2.51
Oceania (UN),,1990,2.552
Oceania (UN),,1991,2.506
Oceania (UN),,1992,2.518
Oceania (UN),,1993,2.499
Oceania (UN),,1994,2.483
Oceania (UN),,1995,2.464
Oceania (UN),,1996,2.453
Oceania (UN),,1997,2.442
Oceania (UN),,1998,2.427
Oceania (UN),,1999,2.442
Oceania (UN),,2000,2.447
Oceania (UN),,2001,2.432
Oceania (UN),,2002,2.441
Oceania (UN),,2003,2.444
Oceania (UN),,2004,2.456
Oceania (UN),,2005,2.488
Oceania (UN),,2006,2.509
Oceania (UN),,2007,2.581
Oceania (UN),,2008,2.591
Oceania (UN),,2009,2.542
Oceania (UN),,2010,2.524
Oceania (UN),,2011,2.49
Oceania (UN),,2012,2.485
Oceania (UN),,2013,2.438
Oceania (UN),,2014,2.375
Oceania (UN),,2015,2.364
Oceania (UN),,2016,2.333
Oceania (UN),,2017,2.282
Oceania (UN),,2018,2.258
Oceania (UN),,2019,2.199
Oceania (UN),,2020,2.14
Oceania (UN),,2021,2.168
Oceania (UN),,2022,2.157
Oceania (UN),,2023,2.142


==> children-born-per-woman-101-rus.csv <==
Entity,Code,Year,Fertility_rate
Russia,RUS,1950,2.926
Russia,RUS,1951,2.902
Russia,RUS,1952,2.863
Russia,RUS,1953,2.829
Russia,RUS,1954,2.852
Russia,RUS,1955,2.812
Russia,RUS,1956,2.758
Russia,RUS,1957,2.729
Russia,RUS,1958,2.692
Russia,RUS,1959,2.663
Russia,RUS,1960,2.633
Russia,RUS,1961,2.52
Russia,RUS,1962,2.362
Russia,RUS,1963,2.285
Russia,RUS,1964,2.176
Russia,RUS,1965,2.113
Russia,RUS,1966,2.105
Russia,RUS,1967,2.023
Russia,RUS,1968,1.98
Russia,RUS,1969,1.988
Russia,RUS,1970,2.007
Russia,RUS,1971,2.048
Russia,RUS,1972,2.068
Russia,RUS,1973,2.01
Russia,RUS,1974,2.027
Russia,RUS,1975,2.002
Russia,RUS,1976,1.993
Russia,RUS,1977,1.978
Russia,RUS,1978,1.953
Russia,RUS,1979,1.92
Russia,RUS,1980,1.916
Russia,RUS,1981,1.941
Russia,RUS,1982,2.022
Russia,RUS,1983,2.135
Russia,RUS,1984,2.099
Russia,RUS,1985,2.094
Russia,RUS,1986,2.205
Russia,RUS,1987,2.249
Russia,RUS,1988,2.159
Russia,RUS,1989,2.034
Russia,RUS,1990,1.91
Russia,RUS,1991,1.751
Russia,RUS,1992,1.566
Russia,RUS,1993,1.393
Russia,RUS,1994,1.398
Russia,RUS,1995,1.352
Russia,RUS,1996,1.289
Russia,RUS,1997,1.243
Russia,RUS,1998,1.242
Russia,RUS,1999,1.183
Russia,RUS,2000,1.19
Russia,RUS,2001,1.221
Russia,RUS,2002,1.287
Russia,RUS,2003,1.334
Russia,RUS,2004,1.345
Russia,RUS,2005,1.299
Russia,RUS,2006,1.315
Russia,RUS,2007,1.428
Russia,RUS,2008,1.517
Russia,RUS,2009,1.559
Russia,RUS,2010,1.585
Russia,RUS,2011,1.601
Russia,RUS,2012,1.708
Russia,RUS,2013,1.725
Russia,RUS,2014,1.766
Russia,RUS,2015,1.79
Russia,RUS,2016,1.773
Russia,RUS,2017,1.627
Russia,RUS,2018,1.581
Russia,RUS,2019,1.504
Russia,RUS,2020,1.505
Russia,RUS,2021,1.505
Russia,RUS,2022,1.452
Russia,RUS,2023,1.449


==> children-born-per-woman-110-ken.csv <==
Entity,Code,Year,Fertility_rate
Kenya,KEN,1950,7.389
Kenya,KEN,1951,7.4
Kenya,KEN,1952,7.41
Kenya,KEN,1953,7.426
Kenya,KEN,1954,7.434
Kenya,KEN,1955,7.46
Kenya,KEN,1956,7.513
Kenya,KEN,1957,7.571
Kenya,KEN,1958,7.604
Kenya,KEN,1959,7.643
Kenya,KEN,1960,7.651
Kenya,KEN,1961,7.715
Kenya,KEN,1962,7.769
Kenya,KEN,1963,7.817
Kenya,KEN,1964,7.869
Kenya,KEN,1965,7.923
Kenya,KEN,1966,7.955
Kenya,KEN,1967,7.953
Kenya,KEN,1968,7.948
Kenya,KEN,1969,7.947
Kenya,KEN,1970,7.943
Kenya,KEN,1971,7.922
Kenya,KEN,1972,7.894
Kenya,KEN,1973,7.86
Kenya,KEN,1974,7.822
Kenya,KEN,1975,7.795
Kenya,KEN,1976,7.767
Kenya,KEN,1977,7.729
Kenya,KEN,1978,7.666
Kenya,KEN,1979,7.598
Kenya,KEN,1980,7.531
Kenya,KEN,1981,7.454
Kenya,KEN,1982,7.345
Kenya,KEN,1983,7.218
Kenya,KEN,1984,7.083
Kenya,KEN,1985,6.96
Kenya,KEN,1986,6.84
Kenya,KEN,1987,6.686
Kenya,KEN,1988,6.515
Kenya,KEN,1989,6.332
Kenya,KEN,1990,6.135
Kenya,KEN,1991,5.94
Kenya,KEN,1992,5.74
Kenya,KEN,1993,5.569
Kenya,KEN,1994,5.438
Kenya,KEN,1995,5.372
Kenya,KEN,1996,5.307
Kenya,KEN,1997,5.268
Kenya,KEN,1998,5.244
Kenya,KEN,1999,5.177
Kenya,KEN,2000,5.136
Kenya,KEN,2001,5.094
Kenya,KEN,2002,5.027
Kenya,KEN,2003,4.937
Kenya,KEN,2004,4.861
Kenya,KEN,2005,4.801
Kenya,KEN,2006,4.754
Kenya,KEN,2007,4.718
Kenya,KEN,2008,4.66
Kenya,KEN,2009,4.567
Kenya,KEN,2010,4.446
Kenya,KEN,2011,4.284
Kenya,KEN,2012,4.116
Kenya,KEN,2013,3.955
Kenya,KEN,2014,3.843
Kenya,KEN,2015,3.766
Kenya,KEN,2016,3.689
Kenya,KEN,2017,3.609
Kenya,KEN,2018,3.536
Kenya,KEN,2019,3.433
Kenya,KEN,2020,3.364
Kenya,KEN,2021,3.312
Kenya,KEN,2022,3.262
Kenya,KEN,2023,3.208


==> children-born-per-woman-110-latam.csv <==
Entity,Code,Year,Fertility_rate
Latin America and the Caribbean (UN),,1950,5.792
Latin America and the Caribbean (UN),,1951,5.795
Latin America and the Caribbean (UN),,1952,5.799
Latin America and the Caribbean (UN),,1953,5.807
Latin America and the Caribbean (UN),,1954,5.818
Latin America and the Caribbean (UN),,1955,5.828
Latin America and the Caribbean (UN),,1956,5.843
Latin America and the Caribbean (UN),,1957,5.853
Latin America and the Caribbean (UN),,1958,5.858
Latin America and the Caribbean (UN),,1959,5.866
Latin America and the Caribbean (UN),,1960,5.866
Latin America and the Caribbean (UN),,1961,5.856
Latin America and the Caribbean (UN),,1962,5.846
Latin America and the Caribbean (UN),,1963,5.821
Latin America and the Caribbean (UN),,1964,5.763
Latin America and the Caribbean (UN),,1965,5.681
Latin America and the Caribbean (UN),,1966,5.58
Latin America and the Caribbean (UN),,1967,5.472
Latin America and the Caribbean (UN),,1968,5.364
Latin America and the Caribbean (UN),,1969,5.267
Latin America and the Caribbean (UN),,1970,5.17
Latin America and the Caribbean (UN),,1971,5.074
Latin America and the Caribbean (UN),,1972,4.97
Latin America and the Caribbean (UN),,1973,4.867
Latin America and the Caribbean (UN),,1974,4.75
Latin America and the Caribbean (UN),,1975,4.644
Latin America and the Caribbean (UN),,1976,4.547
Latin America and the Caribbean (UN),,1977,4.452
Latin America and the Caribbean (UN),,1978,4.353
Latin America and the Caribbean (UN),,1979,4.249
Latin America and the Caribbean (UN),,1980,4.145
Latin America and the Caribbean (UN),,1981,4.05
Latin America and the Caribbean (UN),,1982,3.96
Latin America and the Caribbean (UN),,1983,3.864
Latin America and the Caribbean (UN),,1984,3.765
Latin America and the Caribbean (UN),,1985,3.67
Latin America and the Caribbean (UN),,1986,3.582
Latin America and the Caribbean (UN),,1987,3.483
Latin America and the Caribbean (UN),,1988,3.394
Latin America and the Caribbean (UN),,1989,3.317
Latin America and the Caribbean (UN),,1990,3.242
Latin America and the Caribbean (UN),,1991,3.169
Latin America and the Caribbean (UN),,1992,3.095
Latin America and the Caribbean (UN),,1993,3.038
Latin America and the Caribbean (UN),,1994,2.977
Latin America and the Caribbean (UN),,1995,2.917
Latin America and the Caribbean (UN),,1996,2.85
Latin America and the Caribbean (UN),,1997,2.794
Latin America and the Caribbean (UN),,1998,2.739
Latin America and the Caribbean (UN),,1999,2.674
Latin America and the Caribbean (UN),,2000,2.609
Latin America and the Caribbean (UN),,2001,2.543
Latin America and the Caribbean (UN),,2002,2.482
Latin America and the Caribbean (UN),,2003,2.423
Latin America and the Caribbean (UN),,2004,2.381
Latin America and the Caribbean (UN),,2005,2.342
Latin America and the Caribbean (UN),,2006,2.297
Latin America and the Caribbean (UN),,2007,2.259
Latin America and the Caribbean (UN),,2008,2.232
Latin America and the Caribbean (UN),,2009,2.208
Latin America and the Caribbean (UN),,2010,2.181
Latin America and the Caribbean (UN),,2011,2.164
Latin America and the Caribbean (UN),,2012,2.135
Latin America and the Caribbean (UN),,2013,2.113
Latin America and the Caribbean (UN),,2014,2.096
Latin America and the Caribbean (UN),,2015,2.066
Latin America and the Caribbean (UN),,2016,2.015
Latin America and the Caribbean (UN),,2017,1.991
Latin America and the Caribbean (UN),,2018,1.973
Latin America and the Caribbean (UN),,2019,1.928
Latin America and the Caribbean (UN),,2020,1.869
Latin America and the Caribbean (UN),,2021,1.845
Latin America and the Caribbean (UN),,2022,1.824
Latin America and the Caribbean (UN),,2023,1.807


==> children-born-per-woman-111-upmid.csv <==
Entity,Code,Year,Fertility_rate
Upper-middle-income countries,,1950,5.318
Upper-middle-income countries,,1951,5.264
Upper-middle-income countries,,1952,5.683
Upper-middle-income countries,,1953,5.458
Upper-middle-income countries,,1954,5.591
Upper-middle-income countries,,1955,5.578
Upper-middle-income countries,,1956,5.361
Upper-middle-income countries,,1957,5.655
Upper-middle-income countries,,1958,5.276
Upper-middle-income countries,,1959,4.771
Upper-middle-income countries,,1960,4.636
Upper-middle-income countries,,1961,4.326
Upper-middle-income countries,,1962,5.458
Upper-middle-income countries,,1963,6.176
Upper-middle-income countries,,1964,5.714
Upper-middle-income countries,,1965,5.652
Upper-middle-income countries,,1966,5.48
Upper-middle-income countries,,1967,5.194
Upper-middle-income countries,,1968,5.535
Upper-middle-income countries,,1969,5.344
Upper-middle-income countries,,1970,5.277
Upper-middle-income countries,,1971,4.964
Upper-middle-income countries,,1972,4.725
Upper-middle-income countries,,1973,4.492
Upper-middle-income countries,,1974,4.164
Upper-middle-income countries,,1975,3.816
Upper-middle-income countries,,1976,3.605
Upper-middle-income countries,,1977,3.362
Upper-middle-income countries,,1978,3.264
Upper-middle-income countries,,1979,3.248
Upper-middle-income countries,,1980,3.205
Upper-middle-income countries,,1981,3.188
Upper-middle-income countries,,1982,3.243
Upper-middle-income countries,,1983,2.98
Upper-middle-income countries,,1984,2.958
Upper-middle-income countries,,1985,2.928
Upper-middle-income countries,,1986,2.949
Upper-middle-income countries,,1987,2.943
Upper-middle-income countries,,1988,2.789
Upper-middle-income countries,,1989,2.742
Upper-middle-income countries,,1990,2.701
Upper-middle-income countries,,1991,2.351
Upper-middle-income countries,,1992,2.225
Upper-middle-income countries,,1993,2.153
Upper-middle-income countries,,1994,2.103
Upper-middle-income countries,,1995,2.064
Upper-middle-income countries,,1996,2.02
Upper-middle-income countries,,1997,1.983
Upper-middle-income countries,,1998,1.956
Upper-middle-income countries,,1999,1.928
Upper-middle-income countries,,2000,1.95
Upper-middle-income countries,,2001,1.893
Upper-middle-income countries,,2002,1.875
Upper-middle-income countries,,2003,1.862
Upper-middle-income countries,,2004,1.875
Upper-middle-income countries,,2005,1.879
Upper-middle-income countries,,2006,1.886
Upper-middle-income countries,,2007,1.902
Upper-middle-income countries,,2008,1.925
Upper-middle-income countries,,2009,1.935
Upper-middle-income countries,,2010,1.927
Upper-middle-income countries,,2011,1.931
Upper-middle-income countries,,2012,2.009
Upper-middle-income countries,,2013,1.962
Upper-middle-income countries,,2014,1.991
Upper-middle-income countries,,2015,1.928
Upper-middle-income countries,,2016,1.956
Upper-middle-income countries,,2017,1.943
Upper-middle-income countries,,2018,1.804
Upper-middle-income countries,,2019,1.762
Upper-middle-income countries,,2020,1.619
Upper-middle-income countries,,2021,1.554
Upper-middle-income countries,,2022,1.501
Upper-middle-income countries,,2023,1.479


==> children-born-per-woman-111-wrld.csv <==
Entity,Code,Year,Fertility_rate
World,OWID_WRL,1950,4.852
World,OWID_WRL,1951,4.816
World,OWID_WRL,1952,5.001
World,OWID_WRL,1953,4.922
World,OWID_WRL,1954,4.998
World,OWID_WRL,1955,5.003
World,OWID_WRL,1956,4.931
World,OWID_WRL,1957,5.068
World,OWID_WRL,1958,4.932
World,OWID_WRL,1959,4.74
World,OWID_WRL,1960,4.696
World,OWID_WRL,1961,4.571
World,OWID_WRL,1962,5.022
World,OWID_WRL,1963,5.308
World,OWID_WRL,1964,5.123
World,OWID_WRL,1965,5.071
World,OWID_WRL,1966,4.961
World,OWID_WRL,1967,4.852
World,OWID_WRL,1968,4.963
World,OWID_WRL,1969,4.866
World,OWID_WRL,1970,4.825
World,OWID_WRL,1971,4.679
World,OWID_WRL,1972,4.545
World,OWID_WRL,1973,4.416
World,OWID_WRL,1974,4.259
World,OWID_WRL,1975,4.08
World,OWID_WRL,1976,3.974
World,OWID_WRL,1977,3.85
World,OWID_WRL,1978,3.787
World,OWID_WRL,1979,3.771
World,OWID_WRL,1980,3.744
World,OWID_WRL,1981,3.711
World,OWID_WRL,1982,3.712
World,OWID_WRL,1983,3.581
World,OWID_WRL,1984,3.553
World,OWID_WRL,1985,3.515
World,OWID_WRL,1986,3.504
World,OWID_WRL,1987,3.476
World,OWID_WRL,1988,3.39
World,OWID_WRL,1989,3.347
World,OWID_WRL,1990,3.31
World,OWID_WRL,1991,3.131
World,OWID_WRL,1992,3.044
World,OWID_WRL,1993,2.98
World,OWID_WRL,1994,2.933
World,OWID_WRL,1995,2.889
World,OWID_WRL,1996,2.846
World,OWID_WRL,1997,2.809
World,OWID_WRL,1998,2.776
World,OWID_WRL,1999,2.75
World,OWID_WRL,2000,2.754
World,OWID_WRL,2001,2.714
World,OWID_WRL,2002,2.684
World,OWID_WRL,2003,2.659
World,OWID_WRL,2004,2.647
World,OWID_WRL,2005,2.63
World,OWID_WRL,2006,2.625
World,OWID_WRL,2007,2.623
World,OWID_WRL,2008,2.626
World,OWID_WRL,2009,2.621
World,OWID_WRL,2010,2.602
World,OWID_WRL,2011,2.588
World,OWID_WRL,2012,2.607
World,OWID_WRL,2013,2.572
World,OWID_WRL,2014,2.564
World,OWID_WRL,2015,2.537
World,OWID_WRL,2016,2.536
World,OWID_WRL,2017,2.504
World,OWID_WRL,2018,2.437
World,OWID_WRL,2019,2.397
World,OWID_WRL,2020,2.322
World,OWID_WRL,2021,2.291
World,OWID_WRL,2022,2.265
World,OWID_WRL,2023,2.251


==> children-born-per-woman-bra.csv <==
Entity,Code,Year,Fertility_rate
Brazil,BRA,1950,6.122
Brazil,BRA,1951,6.115
Brazil,BRA,1952,6.102
Brazil,BRA,1953,6.093
Brazil,BRA,1954,6.087
Brazil,BRA,1955,6.084
Brazil,BRA,1956,6.083
Brazil,BRA,1957,6.084
Brazil,BRA,1958,6.083
Brazil,BRA,1959,6.077
Brazil,BRA,1960,6.051
Brazil,BRA,1961,6.022
Brazil,BRA,1962,5.984
Brazil,BRA,1963,5.93
Brazil,BRA,1964,5.818
Brazil,BRA,1965,5.677
Brazil,BRA,1966,5.516
Brazil,BRA,1967,5.336
Brazil,BRA,1968,5.165
Brazil,BRA,1969,5.041
Brazil,BRA,1970,4.934
Brazil,BRA,1971,4.838
Brazil,BRA,1972,4.735
Brazil,BRA,1973,4.638
Brazil,BRA,1974,4.502
Brazil,BRA,1975,4.415
Brazil,BRA,1976,4.339
Brazil,BRA,1977,4.267
Brazil,BRA,1978,4.195
Brazil,BRA,1979,4.12
Brazil,BRA,1980,4.037
Brazil,BRA,1981,3.943
Brazil,BRA,1982,3.838
Brazil,BRA,1983,3.723
Brazil,BRA,1984,3.6
Brazil,BRA,1985,3.48
Brazil,BRA,1986,3.361
Brazil,BRA,1987,3.232
Brazil,BRA,1988,3.112
Brazil,BRA,1989,3.007
Brazil,BRA,1990,2.896
Brazil,BRA,1991,2.805
Brazil,BRA,1992,2.71
Brazil,BRA,1993,2.66
Brazil,BRA,1994,2.603
Brazil,BRA,1995,2.567
Brazil,BRA,1996,2.511
Brazil,BRA,1997,2.468
Brazil,BRA,1998,2.418
Brazil,BRA,1999,2.335
Brazil,BRA,2000,2.247
Brazil,BRA,2001,2.162
Brazil,BRA,2002,2.081
Brazil,BRA,2003,2.006
Brazil,BRA,2004,1.973
Brazil,BRA,2005,1.942
Brazil,BRA,2006,1.896
Brazil,BRA,2007,1.854
Brazil,BRA,2008,1.815
Brazil,BRA,2009,1.799
Brazil,BRA,2010,1.786
Brazil,BRA,2011,1.777
Brazil,BRA,2012,1.766
Brazil,BRA,2013,1.761
Brazil,BRA,2014,1.775
Brazil,BRA,2015,1.777
Brazil,BRA,2016,1.727
Brazil,BRA,2017,1.74
Brazil,BRA,2018,1.744
Brazil,BRA,2019,1.705
Brazil,BRA,2020,1.653
Brazil,BRA,2021,1.638
Brazil,BRA,2022,1.629
Brazil,BRA,2023,1.619


==> children-born-per-woman-egy.csv <==
Entity,Code,Year,Fertility_rate
Egypt,EGY,1950,7.058
Egypt,EGY,1951,7.073
Egypt,EGY,1952,7.079
Egypt,EGY,1953,7.086
Egypt,EGY,1954,7.057
Egypt,EGY,1955,7.015
Egypt,EGY,1956,6.968
Egypt,EGY,1957,6.922
Egypt,EGY,1958,6.863
Egypt,EGY,1959,6.828
Egypt,EGY,1960,6.793
Egypt,EGY,1961,6.758
Egypt,EGY,1962,6.709
Egypt,EGY,1963,6.648
Egypt,EGY,1964,6.541
Egypt,EGY,1965,6.387
Egypt,EGY,1966,6.308
Egypt,EGY,1967,6.252
Egypt,EGY,1968,6.193
Egypt,EGY,1969,6.12
Egypt,EGY,1970,6.059
Egypt,EGY,1971,5.99
Egypt,EGY,1972,5.929
Egypt,EGY,1973,5.843
Egypt,EGY,1974,5.784
Egypt,EGY,1975,5.749
Egypt,EGY,1976,5.727
Egypt,EGY,1977,5.678
Egypt,EGY,1978,5.629
Egypt,EGY,1979,5.569
Egypt,EGY,1980,5.494
Egypt,EGY,1981,5.368
Egypt,EGY,1982,5.329
Egypt,EGY,1983,5.308
Egypt,EGY,1984,5.207
Egypt,EGY,1985,5.116
Egypt,EGY,1986,4.998
Egypt,EGY,1987,4.911
Egypt,EGY,1988,4.833
Egypt,EGY,1989,4.676
Egypt,EGY,1990,4.512
Egypt,EGY,1991,4.315
Egypt,EGY,1992,4.149
Egypt,EGY,1993,3.993
Egypt,EGY,1994,3.865
Egypt,EGY,1995,3.764
Egypt,EGY,1996,3.7
Egypt,EGY,1997,3.682
Egypt,EGY,1998,3.681
Egypt,EGY,1999,3.599
Egypt,EGY,2000,3.505
Egypt,EGY,2001,3.46
Egypt,EGY,2002,3.412
Egypt,EGY,2003,3.352
Egypt,EGY,2004,3.283
Egypt,EGY,2005,3.254
Egypt,EGY,2006,3.223
Egypt,EGY,2007,3.237
Egypt,EGY,2008,3.238
Egypt,EGY,2009,3.259
Egypt,EGY,2010,3.296
Egypt,EGY,2011,3.311
Egypt,EGY,2012,3.4
Egypt,EGY,2013,3.49
Egypt,EGY,2014,3.49
Egypt,EGY,2015,3.5
Egypt,EGY,2016,3.35
Egypt,EGY,2017,3.31
Egypt,EGY,2018,3.02
Egypt,EGY,2019,2.87
Egypt,EGY,2020,2.85
Egypt,EGY,2021,2.75
Egypt,EGY,2022,2.75
Egypt,EGY,2023,2.75


==> children-born-per-woman-iran.csv <==
Entity,Code,Year,Fertility_rate
Iran,IRN,1950,6.97
Iran,IRN,1951,6.977
Iran,IRN,1952,7.005
Iran,IRN,1953,7.026
Iran,IRN,1954,7.048
Iran,IRN,1955,7.151
Iran,IRN,1956,7.249
Iran,IRN,1957,7.354
Iran,IRN,1958,7.458
Iran,IRN,1959,7.571
Iran,IRN,1960,7.519
Iran,IRN,1961,7.459
Iran,IRN,1962,7.401
Iran,IRN,1963,7.317
Iran,IRN,1964,7.237
Iran,IRN,1965,7.222
Iran,IRN,1966,7.214
Iran,IRN,1967,7.19
Iran,IRN,1968,7.119
Iran,IRN,1969,7.007
Iran,IRN,1970,6.798
Iran,IRN,1971,6.549
Iran,IRN,1972,6.257
Iran,IRN,1973,6.061
Iran,IRN,1974,5.968
Iran,IRN,1975,5.947
Iran,IRN,1976,6.066
Iran,IRN,1977,6.179
Iran,IRN,1978,6.344
Iran,IRN,1979,6.549
Iran,IRN,1980,6.63
Iran,IRN,1981,6.618
Iran,IRN,1982,6.586
Iran,IRN,1983,6.528
Iran,IRN,1984,6.433
Iran,IRN,1985,6.242
Iran,IRN,1986,6.011
Iran,IRN,1987,5.719
Iran,IRN,1988,5.434
Iran,IRN,1989,5.172
Iran,IRN,1990,4.934
Iran,IRN,1991,4.568
Iran,IRN,1992,4.099
Iran,IRN,1993,3.674
Iran,IRN,1994,3.244
Iran,IRN,1995,2.852
Iran,IRN,1996,2.542
Iran,IRN,1997,2.323
Iran,IRN,1998,2.19
Iran,IRN,1999,2.089
Iran,IRN,2000,1.999
Iran,IRN,2001,1.918
Iran,IRN,2002,1.836
Iran,IRN,2003,1.801
Iran,IRN,2004,1.78
Iran,IRN,2005,1.756
Iran,IRN,2006,1.755
Iran,IRN,2007,1.748
Iran,IRN,2008,1.743
Iran,IRN,2009,1.74
Iran,IRN,2010,1.749
Iran,IRN,2011,1.792
Iran,IRN,2012,1.851
Iran,IRN,2013,1.913
Iran,IRN,2014,1.975
Iran,IRN,2015,2.017
Iran,IRN,2016,2.054
Iran,IRN,2017,2.023
Iran,IRN,2018,1.919
Iran,IRN,2019,1.766
Iran,IRN,2020,1.7
Iran,IRN,2021,1.709
Iran,IRN,2022,1.704
Iran,IRN,2023,1.695


==> children-born-per-woman-jap.csv <==
Entity,Code,Year,Fertility_rate
Japan,JPN,1950,3.615
Japan,JPN,1951,3.225
Japan,JPN,1952,2.947
Japan,JPN,1953,2.673
Japan,JPN,1954,2.468
Japan,JPN,1955,2.349
Japan,JPN,1956,2.206
Japan,JPN,1957,2.036
Japan,JPN,1958,2.097
Japan,JPN,1959,2.035
Japan,JPN,1960,1.981
Japan,JPN,1961,1.928
Japan,JPN,1962,1.928
Japan,JPN,1963,1.951
Japan,JPN,1964,1.998
Japan,JPN,1965,2.089
Japan,JPN,1966,1.632
Japan,JPN,1967,2.158
Japan,JPN,1968,2.065
Japan,JPN,1969,2.026
Japan,JPN,1970,2.035
Japan,JPN,1971,2.089
Japan,JPN,1972,2.114
Japan,JPN,1973,2.145
Japan,JPN,1974,2.065
Japan,JPN,1975,1.921
Japan,JPN,1976,1.841
Japan,JPN,1977,1.789
Japan,JPN,1978,1.786
Japan,JPN,1979,1.769
Japan,JPN,1980,1.739
Japan,JPN,1981,1.718
Japan,JPN,1982,1.738
Japan,JPN,1983,1.77
Japan,JPN,1984,1.78
Japan,JPN,1985,1.736
Japan,JPN,1986,1.698
Japan,JPN,1987,1.666
Japan,JPN,1988,1.625
Japan,JPN,1989,1.547
Japan,JPN,1990,1.509
Japan,JPN,1991,1.504
Japan,JPN,1992,1.478
Japan,JPN,1993,1.44
Japan,JPN,1994,1.468
Japan,JPN,1995,1.407
Japan,JPN,1996,1.403
Japan,JPN,1997,1.376
Japan,JPN,1998,1.371
Japan,JPN,1999,1.34
Japan,JPN,2000,1.346
Japan,JPN,2001,1.325
Japan,JPN,2002,1.308
Japan,JPN,2003,1.285
Japan,JPN,2004,1.277
Japan,JPN,2005,1.245
Japan,JPN,2006,1.285
Japan,JPN,2007,1.305
Japan,JPN,2008,1.33
Japan,JPN,2009,1.333
Japan,JPN,2010,1.357
Japan,JPN,2011,1.363
Japan,JPN,2012,1.376
Japan,JPN,2013,1.389
Japan,JPN,2014,1.388
Japan,JPN,2015,1.415
Japan,JPN,2016,1.408
Japan,JPN,2017,1.39
Japan,JPN,2018,1.373
Japan,JPN,2019,1.323
Japan,JPN,2020,1.304
Japan,JPN,2021,1.275
Japan,JPN,2022,1.256
Japan,JPN,2023,1.208


==> children-born-per-woman-nga.csv <==
Entity,Code,Year,Fertility_rate
Nigeria,NGA,1950,6.419
Nigeria,NGA,1951,6.415
Nigeria,NGA,1952,6.391
Nigeria,NGA,1953,6.396
Nigeria,NGA,1954,6.396
Nigeria,NGA,1955,6.402
Nigeria,NGA,1956,6.409
Nigeria,NGA,1957,6.404
Nigeria,NGA,1958,6.386
Nigeria,NGA,1959,6.375
Nigeria,NGA,1960,6.364
Nigeria,NGA,1961,6.353
Nigeria,NGA,1962,6.356
Nigeria,NGA,1963,6.349
Nigeria,NGA,1964,6.362
Nigeria,NGA,1965,6.367
Nigeria,NGA,1966,6.386
Nigeria,NGA,1967,6.401
Nigeria,NGA,1968,6.42
Nigeria,NGA,1969,6.438
Nigeria,NGA,1970,6.466
Nigeria,NGA,1971,6.532
Nigeria,NGA,1972,6.579
Nigeria,NGA,1973,6.633
Nigeria,NGA,1974,6.703
Nigeria,NGA,1975,6.773
Nigeria,NGA,1976,6.806
Nigeria,NGA,1977,6.862
Nigeria,NGA,1978,6.921
Nigeria,NGA,1979,6.887
Nigeria,NGA,1980,6.847
Nigeria,NGA,1981,6.82
Nigeria,NGA,1982,6.799
Nigeria,NGA,1983,6.775
Nigeria,NGA,1984,6.701
Nigeria,NGA,1985,6.616
Nigeria,NGA,1986,6.557
Nigeria,NGA,1987,6.504
Nigeria,NGA,1988,6.498
Nigeria,NGA,1989,6.494
Nigeria,NGA,1990,6.459
Nigeria,NGA,1991,6.426
Nigeria,NGA,1992,6.391
Nigeria,NGA,1993,6.354
Nigeria,NGA,1994,6.319
Nigeria,NGA,1995,6.273
Nigeria,NGA,1996,6.217
Nigeria,NGA,1997,6.138
Nigeria,NGA,1998,6.069
Nigeria,NGA,1999,6.082
Nigeria,NGA,2000,6.124
Nigeria,NGA,2001,6.128
Nigeria,NGA,2002,6.116
Nigeria,NGA,2003,6.1
Nigeria,NGA,2004,6.09
Nigeria,NGA,2005,6.063
Nigeria,NGA,2006,6.053
Nigeria,NGA,2007,6.027
Nigeria,NGA,2008,6.024
Nigeria,NGA,2009,5.993
Nigeria,NGA,2010,5.948
Nigeria,NGA,2011,5.893
Nigeria,NGA,2012,5.797
Nigeria,NGA,2013,5.694
Nigeria,NGA,2014,5.622
Nigeria,NGA,2015,5.503
Nigeria,NGA,2016,5.343
Nigeria,NGA,2017,5.182
Nigeria,NGA,2018,5.021
Nigeria,NGA,2019,4.861
Nigeria,NGA,2020,4.7
Nigeria,NGA,2021,4.636
Nigeria,NGA,2022,4.552
Nigeria,NGA,2023,4.482


==> children-born-per-woman-tur.csv <==
Entity,Code,Year,Fertility_rate
Turkey,TUR,1950,6.468
Turkey,TUR,1951,6.468
Turkey,TUR,1952,6.47
Turkey,TUR,1953,6.477
Turkey,TUR,1954,6.468
Turkey,TUR,1955,6.463
Turkey,TUR,1956,6.463
Turkey,TUR,1957,6.454
Turkey,TUR,1958,6.434
Turkey,TUR,1959,6.416
Turkey,TUR,1960,6.383
Turkey,TUR,1961,6.419
Turkey,TUR,1962,6.382
Turkey,TUR,1963,6.339
Turkey,TUR,1964,6.291
Turkey,TUR,1965,6.22
Turkey,TUR,1966,6.152
Turkey,TUR,1967,6.057
Turkey,TUR,1968,5.962
Turkey,TUR,1969,5.872
Turkey,TUR,1970,5.775
Turkey,TUR,1971,5.671
Turkey,TUR,1972,5.548
Turkey,TUR,1973,5.41
Turkey,TUR,1974,5.243
Turkey,TUR,1975,5.087
Turkey,TUR,1976,4.931
Turkey,TUR,1977,4.784
Turkey,TUR,1978,4.691
Turkey,TUR,1979,4.579
Turkey,TUR,1980,4.453
Turkey,TUR,1981,4.351
Turkey,TUR,1982,4.205
Turkey,TUR,1983,4.056
Turkey,TUR,1984,3.911
Turkey,TUR,1985,3.779
Turkey,TUR,1986,3.658
Turkey,TUR,1987,3.542
Turkey,TUR,1988,3.445
Turkey,TUR,1989,3.336
Turkey,TUR,1990,3.107
Turkey,TUR,1991,3.003
Turkey,TUR,1992,2.939
Turkey,TUR,1993,2.916
Turkey,TUR,1994,2.874
Turkey,TUR,1995,2.835
Turkey,TUR,1996,2.779
Turkey,TUR,1997,2.744
Turkey,TUR,1998,2.707
Turkey,TUR,1999,2.63
Turkey,TUR,2000,2.487
Turkey,TUR,2001,2.392
Turkey,TUR,2002,2.268
Turkey,TUR,2003,2.202
Turkey,TUR,2004,2.197
Turkey,TUR,2005,2.197
Turkey,TUR,2006,2.193
Turkey,TUR,2007,2.183
Turkey,TUR,2008,2.167
Turkey,TUR,2009,2.145
Turkey,TUR,2010,2.08
Turkey,TUR,2011,2.047
Turkey,TUR,2012,2.109
Turkey,TUR,2013,2.107
Turkey,TUR,2014,2.186
Turkey,TUR,2015,2.157
Turkey,TUR,2016,2.115
Turkey,TUR,2017,2.082
Turkey,TUR,2018,2.004
Turkey,TUR,2019,1.886
Turkey,TUR,2020,1.768
Turkey,TUR,2021,1.708
Turkey,TUR,2022,1.625
Turkey,TUR,2023,1.625


==> children-born-per-woman-uae.csv <==
Entity,Code,Year,Fertility_rate
United Arab Emirates,ARE,1950,6.503
United Arab Emirates,ARE,1951,6.499
United Arab Emirates,ARE,1952,6.5
United Arab Emirates,ARE,1953,6.499
United Arab Emirates,ARE,1954,6.502
United Arab Emirates,ARE,1955,6.495
United Arab Emirates,ARE,1956,6.494
United Arab Emirates,ARE,1957,6.488
United Arab Emirates,ARE,1958,6.484
United Arab Emirates,ARE,1959,6.5
United Arab Emirates,ARE,1960,6.499
United Arab Emirates,ARE,1961,6.494
United Arab Emirates,ARE,1962,6.489
United Arab Emirates,ARE,1963,6.495
United Arab Emirates,ARE,1964,6.494
United Arab Emirates,ARE,1965,6.495
United Arab Emirates,ARE,1966,6.495
United Arab Emirates,ARE,1967,6.51
United Arab Emirates,ARE,1968,6.529
United Arab Emirates,ARE,1969,6.524
United Arab Emirates,ARE,1970,6.519
United Arab Emirates,ARE,1971,6.519
United Arab Emirates,ARE,1972,6.502
United Arab Emirates,ARE,1973,6.464
United Arab Emirates,ARE,1974,6.411
United Arab Emirates,ARE,1975,6.353
United Arab Emirates,ARE,1976,6.291
United Arab Emirates,ARE,1977,6.223
United Arab Emirates,ARE,1978,6.151
United Arab Emirates,ARE,1979,6.059
United Arab Emirates,ARE,1980,5.953
United Arab Emirates,ARE,1981,5.814
United Arab Emirates,ARE,1982,5.658
United Arab Emirates,ARE,1983,5.482
United Arab Emirates,ARE,1984,5.303
United Arab Emirates,ARE,1985,5.125
United Arab Emirates,ARE,1986,4.999
United Arab Emirates,ARE,1987,4.883
United Arab Emirates,ARE,1988,4.768
United Arab Emirates,ARE,1989,4.65
United Arab Emirates,ARE,1990,4.506
United Arab Emirates,ARE,1991,4.251
United Arab Emirates,ARE,1992,4.088
United Arab Emirates,ARE,1993,3.819
United Arab Emirates,ARE,1994,3.761
United Arab Emirates,ARE,1995,3.278
United Arab Emirates,ARE,1996,3.06
United Arab Emirates,ARE,1997,2.825
United Arab Emirates,ARE,1998,2.765
United Arab Emirates,ARE,1999,2.793
United Arab Emirates,ARE,2000,2.733
United Arab Emirates,ARE,2001,2.622
United Arab Emirates,ARE,2002,2.541
United Arab Emirates,ARE,2003,2.491
United Arab Emirates,ARE,2004,2.385
United Arab Emirates,ARE,2005,2.232
United Arab Emirates,ARE,2006,1.958
United Arab Emirates,ARE,2007,1.792
United Arab Emirates,ARE,2008,1.516
United Arab Emirates,ARE,2009,1.582
United Arab Emirates,ARE,2010,1.565
United Arab Emirates,ARE,2011,1.539
United Arab Emirates,ARE,2012,1.532
United Arab Emirates,ARE,2013,1.527
United Arab Emirates,ARE,2014,1.483
United Arab Emirates,ARE,2015,1.417
United Arab Emirates,ARE,2016,1.366
United Arab Emirates,ARE,2017,1.35
United Arab Emirates,ARE,2018,1.288
United Arab Emirates,ARE,2019,1.247
United Arab Emirates,ARE,2020,1.289
United Arab Emirates,ARE,2021,1.162
United Arab Emirates,ARE,2022,1.148
United Arab Emirates,ARE,2023,1.2


==> children-born-per-woman-ury.csv <==
Entity,Code,Year,Fertility_rate
Uruguay,URY,1950,2.692
Uruguay,URY,1951,2.701
Uruguay,URY,1952,2.719
Uruguay,URY,1953,2.739
Uruguay,URY,1954,2.76
Uruguay,URY,1955,2.757
Uruguay,URY,1956,2.791
Uruguay,URY,1957,2.802
Uruguay,URY,1958,2.815
Uruguay,URY,1959,2.816
Uruguay,URY,1960,2.827
Uruguay,URY,1961,2.846
Uruguay,URY,1962,2.866
Uruguay,URY,1963,2.884
Uruguay,URY,1964,2.863
Uruguay,URY,1965,2.84
Uruguay,URY,1966,2.819
Uruguay,URY,1967,2.784
Uruguay,URY,1968,2.771
Uruguay,URY,1969,2.769
Uruguay,URY,1970,2.772
Uruguay,URY,1971,2.767
Uruguay,URY,1972,2.782
Uruguay,URY,1973,2.855
Uruguay,URY,1974,2.957
Uruguay,URY,1975,3.017
Uruguay,URY,1976,3.005
Uruguay,URY,1977,2.899
Uruguay,URY,1978,2.829
Uruguay,URY,1979,2.711
Uruguay,URY,1980,2.59
Uruguay,URY,1981,2.534
Uruguay,URY,1982,2.512
Uruguay,URY,1983,2.486
Uruguay,URY,1984,2.471
Uruguay,URY,1985,2.47
Uruguay,URY,1986,2.47
Uruguay,URY,1987,2.486
Uruguay,URY,1988,2.503
Uruguay,URY,1989,2.498
Uruguay,URY,1990,2.477
Uruguay,URY,1991,2.454
Uruguay,URY,1992,2.432
Uruguay,URY,1993,2.408
Uruguay,URY,1994,2.425
Uruguay,URY,1995,2.401
Uruguay,URY,1996,2.364
Uruguay,URY,1997,2.328
Uruguay,URY,1998,2.271
Uruguay,URY,1999,2.248
Uruguay,URY,2000,2.196
Uruguay,URY,2001,2.161
Uruguay,URY,2002,2.16
Uruguay,URY,2003,2.116
Uruguay,URY,2004,2.093
Uruguay,URY,2005,2.097
Uruguay,URY,2006,2.07
Uruguay,URY,2007,2.048
Uruguay,URY,2008,2.03
Uruguay,URY,2009,2.018
Uruguay,URY,2010,2.011
Uruguay,URY,2011,1.987
Uruguay,URY,2012,2.012
Uruguay,URY,2013,2.034
Uruguay,URY,2014,2.026
Uruguay,URY,2015,2.041
Uruguay,URY,2016,1.966
Uruguay,URY,2017,1.824
Uruguay,URY,2018,1.681
Uruguay,URY,2019,1.567
Uruguay,URY,2020,1.497
Uruguay,URY,2021,1.446
Uruguay,URY,2022,1.425
Uruguay,URY,2023,1.409


==> gdp-per-capita-maddison-0-w-offshoots.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Western offshoots (MPD),,1820,2513.0454,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1830,2886.7632,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1840,3167.8643,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1850,3474.4102,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1860,4214.441,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1870,4647.454,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1880,6019.124,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1890,6480.9556,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1900,7740.8506,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1910,9354.691,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1920,9741.423,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1930,10297.123,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1940,11620.501,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1950,14773.206,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1960,17471.514,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1970,23209.65,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1980,28786.756,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,1990,35619.383,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2000,44321.316,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2010,48083.18,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2015,51453.055,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2016,51890.56,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2017,52692.227,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2018,53866.645,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2019,54730.81,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2020,52617.65,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2021,55576.02,"United States, Canada, Australia and New Zealand"
Western offshoots (MPD),,2022,56567.887,"United States, Canada, Australia and New Zealand"


==> gdp-per-capita-maddison-1-w-euro.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Western Europe (MPD),,1820,2170.7048,
Western Europe (MPD),,1830,2314.693,
Western Europe (MPD),,1840,2528.1648,
Western Europe (MPD),,1850,2670.193,
Western Europe (MPD),,1860,3028.8774,
Western Europe (MPD),,1870,3287.7605,
Western Europe (MPD),,1880,3584.9082,
Western Europe (MPD),,1890,4079.0337,
Western Europe (MPD),,1900,4724.0073,
Western Europe (MPD),,1910,5121.3467,
Western Europe (MPD),,1920,4869.033,
Western Europe (MPD),,1930,6389.672,
Western Europe (MPD),,1940,7160.773,
Western Europe (MPD),,1950,7239.914,
Western Europe (MPD),,1960,10928.713,
Western Europe (MPD),,1970,16096.743,
Western Europe (MPD),,1980,20870.26,
Western Europe (MPD),,1990,25367.219,
Western Europe (MPD),,2000,32593.166,
Western Europe (MPD),,2010,37420.33,
Western Europe (MPD),,2015,38740.285,
Western Europe (MPD),,2016,39299.83,
Western Europe (MPD),,2017,40116.637,
Western Europe (MPD),,2018,40640.984,
Western Europe (MPD),,2019,41090.758,
Western Europe (MPD),,2020,38162.535,
Western Europe (MPD),,2021,40164.14,
Western Europe (MPD),,2022,41323.023,


==> gdp-per-capita-maddison-2-e-asia.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
East Asia (MPD),,1820,911.1599,
East Asia (MPD),,1830,846,
East Asia (MPD),,1840,849,
East Asia (MPD),,1850,899.65765,
East Asia (MPD),,1870,993.6216,
East Asia (MPD),,1890,1048.869,
East Asia (MPD),,1900,1086.2826,
East Asia (MPD),,1910,1056.0726,
East Asia (MPD),,1920,1215.6156,
East Asia (MPD),,1930,1296.0483,
East Asia (MPD),,1940,1496.2766,
East Asia (MPD),,1950,1109.4408,
East Asia (MPD),,1960,1725.5217,
East Asia (MPD),,1970,3030.772,
East Asia (MPD),,1980,4191.3184,
East Asia (MPD),,1990,6089.8413,
East Asia (MPD),,2000,8152.877,
East Asia (MPD),,2010,12862.345,
East Asia (MPD),,2015,16298.285,
East Asia (MPD),,2016,17048.79,
East Asia (MPD),,2017,17909.393,
East Asia (MPD),,2018,18785.072,
East Asia (MPD),,2019,19580.744,
East Asia (MPD),,2020,19749.514,
East Asia (MPD),,2021,21157.305,
East Asia (MPD),,2022,21728.52,


==> gdp-per-capita-maddison-3-e-euro.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Eastern Europe (MPD),,1820,1044.5385,
Eastern Europe (MPD),,1850,1290.5618,
Eastern Europe (MPD),,1870,1518.355,
Eastern Europe (MPD),,1890,1582.6404,
Eastern Europe (MPD),,1900,2015.9938,
Eastern Europe (MPD),,1910,2240.678,
Eastern Europe (MPD),,1920,1374.9872,
Eastern Europe (MPD),,1930,2506.88,
Eastern Europe (MPD),,1940,3216.907,
Eastern Europe (MPD),,1950,4133.084,
Eastern Europe (MPD),,1960,5865.5776,
Eastern Europe (MPD),,1970,8330.067,
Eastern Europe (MPD),,1980,9783.951,
Eastern Europe (MPD),,1990,10091.273,
Eastern Europe (MPD),,2000,8833.693,
Eastern Europe (MPD),,2010,16320.271,
Eastern Europe (MPD),,2015,18062.734,
Eastern Europe (MPD),,2016,18301.775,
Eastern Europe (MPD),,2017,18917.457,
Eastern Europe (MPD),,2018,19560.426,
Eastern Europe (MPD),,2019,20051.041,
Eastern Europe (MPD),,2020,19578.574,
Eastern Europe (MPD),,2021,20696.99,
Eastern Europe (MPD),,2022,20656.266,


==> gdp-per-capita-maddison-4-mid-e-n-africa.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Middle East and North Africa (MPD),,1820,885.8996,
Middle East and North Africa (MPD),,1870,1085.2244,
Middle East and North Africa (MPD),,1930,1600,
Middle East and North Africa (MPD),,1940,2146,
Middle East and North Africa (MPD),,1950,2287.5552,
Middle East and North Africa (MPD),,1960,3102.628,
Middle East and North Africa (MPD),,1970,4790.016,
Middle East and North Africa (MPD),,1980,6731.1772,
Middle East and North Africa (MPD),,1990,6431.515,
Middle East and North Africa (MPD),,2000,9658.656,
Middle East and North Africa (MPD),,2010,16565.371,
Middle East and North Africa (MPD),,2015,18401.537,
Middle East and North Africa (MPD),,2016,18831.977,
Middle East and North Africa (MPD),,2017,19067.09,
Middle East and North Africa (MPD),,2018,19221.93,
Middle East and North Africa (MPD),,2019,19088.29,
Middle East and North Africa (MPD),,2020,18227.408,
Middle East and North Africa (MPD),,2021,19162.693,
Middle East and North Africa (MPD),,2022,19874.799,


==> gdp-per-capita-maddison-5-world.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
World,OWID_WRL,1820,1127.73,
World,OWID_WRL,1850,1300.502,
World,OWID_WRL,1870,1543.2267,
World,OWID_WRL,1900,2265.4688,
World,OWID_WRL,1920,2493.3152,
World,OWID_WRL,1940,3413.199,
World,OWID_WRL,1950,3360.164,
World,OWID_WRL,1960,4403.6543,
World,OWID_WRL,1970,5970.6577,
World,OWID_WRL,1980,7239.1943,
World,OWID_WRL,1990,8210.969,
World,OWID_WRL,2000,9903.86,
World,OWID_WRL,2010,13121.591,
World,OWID_WRL,2015,14713.451,
World,OWID_WRL,2016,15029.054,
World,OWID_WRL,2017,15416.331,
World,OWID_WRL,2018,15814.849,
World,OWID_WRL,2019,16091.449,
World,OWID_WRL,2020,15461.187,
World,OWID_WRL,2021,16282.981,
World,OWID_WRL,2022,16676.75,


==> gdp-per-capita-maddison-6-latin-am.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Latin America (MPD),,1820,956.9071,
Latin America (MPD),,1830,925,
Latin America (MPD),,1840,1081,
Latin America (MPD),,1850,1067.8584,
Latin America (MPD),,1860,1588,
Latin America (MPD),,1870,1292.8846,
Latin America (MPD),,1880,1441.5989,
Latin America (MPD),,1890,1672.813,
Latin America (MPD),,1900,1713.7573,
Latin America (MPD),,1910,2189.3704,
Latin America (MPD),,1920,2332.3687,
Latin America (MPD),,1930,2687.6016,
Latin America (MPD),,1940,2984.4153,
Latin America (MPD),,1950,3678.346,
Latin America (MPD),,1960,4698.2524,
Latin America (MPD),,1970,6193.1772,
Latin America (MPD),,1980,8611.507,
Latin America (MPD),,1990,8054.83,
Latin America (MPD),,2000,10132.75,
Latin America (MPD),,2010,13356.442,
Latin America (MPD),,2015,14328.678,
Latin America (MPD),,2016,14074.377,
Latin America (MPD),,2017,14102.67,
Latin America (MPD),,2018,14103.097,
Latin America (MPD),,2019,13957.887,
Latin America (MPD),,2020,12865.496,
Latin America (MPD),,2021,13610.789,
Latin America (MPD),,2022,14028.038,


==> gdp-per-capita-maddison-7-s-se-asia.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
South and South East Asia (MPD),,1820,919.20123,
South and South East Asia (MPD),,1830,934.8959,
South and South East Asia (MPD),,1840,938.78986,
South and South East Asia (MPD),,1850,926.96014,
South and South East Asia (MPD),,1860,888.649,
South and South East Asia (MPD),,1870,850.245,
South and South East Asia (MPD),,1880,1062.8734,
South and South East Asia (MPD),,1890,957.03955,
South and South East Asia (MPD),,1900,997.5472,
South and South East Asia (MPD),,1910,1144.2612,
South and South East Asia (MPD),,1920,1117.5267,
South and South East Asia (MPD),,1930,1308.0571,
South and South East Asia (MPD),,1940,1261.4373,
South and South East Asia (MPD),,1950,1069.7146,
South and South East Asia (MPD),,1960,1294.9343,
South and South East Asia (MPD),,1970,1545.8779,
South and South East Asia (MPD),,1980,1897.4258,
South and South East Asia (MPD),,1990,2573.6833,
South and South East Asia (MPD),,2000,3427.3994,
South and South East Asia (MPD),,2010,5364.828,
South and South East Asia (MPD),,2015,6704.329,
South and South East Asia (MPD),,2016,7084.0864,
South and South East Asia (MPD),,2017,7407.7363,
South and South East Asia (MPD),,2018,7778.0244,
South and South East Asia (MPD),,2019,8027.9653,
South and South East Asia (MPD),,2020,7590.1543,
South and South East Asia (MPD),,2021,7983.717,
South and South East Asia (MPD),,2022,8377.074,


==> gdp-per-capita-maddison-8-sub-sah-africa.csv <==
Entity,Code,Year,GDP per capita,900793-annotations
Sub Saharan Africa (MPD),,1820,1188,
Sub Saharan Africa (MPD),,1870,1286,
Sub Saharan Africa (MPD),,1910,1687.8292,
Sub Saharan Africa (MPD),,1950,1326.6232,
Sub Saharan Africa (MPD),,1960,1578.2007,
Sub Saharan Africa (MPD),,1970,1968.3627,
Sub Saharan Africa (MPD),,1980,2036.6299,
Sub Saharan Africa (MPD),,1990,1812.6813,
Sub Saharan Africa (MPD),,2000,2009.1904,
Sub Saharan Africa (MPD),,2010,3204.6519,
Sub Saharan Africa (MPD),,2015,3523.8147,
Sub Saharan Africa (MPD),,2016,3477.2732,
Sub Saharan Africa (MPD),,2017,3474.0273,
Sub Saharan Africa (MPD),,2018,3480.8083,
Sub Saharan Africa (MPD),,2019,3488.1553,
Sub Saharan Africa (MPD),,2020,3335.987,
Sub Saharan Africa (MPD),,2021,3398.5784,
Sub Saharan Africa (MPD),,2022,3436.5957,


==> homicide-rates-across-western-europe-1.csv <==
Entity,Code,Year,Rate
Corsica and Sardinia,,1675,28.1
Corsica and Sardinia,,1725,42.2
Corsica and Sardinia,,1775,49.1
Corsica and Sardinia,,1825,22.8
Corsica and Sardinia,,1862,29.2
Corsica and Sardinia,,1887,14.1
Corsica and Sardinia,,1912,10
Corsica and Sardinia,,1987,2.5
Corsica and Sardinia,,2006,2


==> homicide-rates-across-western-europe-10.csv <==
Entity,Code,Year,Rate
Italy,ITA,1575,38.7
Italy,ITA,1625,39.1
Italy,ITA,1675,10.2
Italy,ITA,1725,16.9
Italy,ITA,1775,7.1
Italy,ITA,1825,8
Italy,ITA,1862,7
Italy,ITA,1887,5.7
Italy,ITA,1912,3.9
Italy,ITA,1937,2
Italy,ITA,1951,1.4744762
Italy,ITA,1952,1.4475635
Italy,ITA,1953,1.3637302
Italy,ITA,1954,1.3789163
Italy,ITA,1955,1.468145
Italy,ITA,1956,1.539232
Italy,ITA,1957,1.3765422
Italy,ITA,1958,1.3602803
Italy,ITA,1959,1.2341591
Italy,ITA,1960,1.3088275
Italy,ITA,1961,1.138091
Italy,ITA,1962,0.98341566
Italy,ITA,1963,0.95315665
Italy,ITA,1964,0.8759656
Italy,ITA,1965,0.8848349
Italy,ITA,1966,0.8102179
Italy,ITA,1967,0.9170828
Italy,ITA,1968,0.8889023
Italy,ITA,1969,0.84025735
Italy,ITA,1970,0.82555145
Italy,ITA,1971,1.0017666
Italy,ITA,1972,1.0567639
Italy,ITA,1973,1.1565771
Italy,ITA,1974,1.1279002
Italy,ITA,1975,1.2753046
Italy,ITA,1976,1.3726579
Italy,ITA,1977,1.420437
Italy,ITA,1978,1.4334984
Italy,ITA,1979,1.5813388
Italy,ITA,1980,1.8696436
Italy,ITA,1981,1.9022442
Italy,ITA,1982,2.0798206
Italy,ITA,1983,1.928362
Italy,ITA,1984,1.6402099
Italy,ITA,1985,1.471785
Italy,ITA,1986,1.2594678
Italy,ITA,1987,1.618281
Italy,ITA,1988,1.8624275
Italy,ITA,1989,2.2366815
Italy,ITA,1990,2.6482234
Italy,ITA,1991,2.841837
Italy,ITA,1992,2.2457888
Italy,ITA,1993,1.7352663
Italy,ITA,1994,1.5886031
Italy,ITA,1995,1.5146608
Italy,ITA,1996,1.4671682
Italy,ITA,1997,1.2659037
Italy,ITA,1998,1.2863685
Italy,ITA,1999,1.2388175
Italy,ITA,2000,1.052289
Italy,ITA,2001,0.96733373
Italy,ITA,2002,0.9797505
Italy,ITA,2003,1.124909
Italy,ITA,2004,1.0730631
Italy,ITA,2005,0.9280745
Italy,ITA,2006,0.90428644
Italy,ITA,2007,0.9431533
Italy,ITA,2008,0.85572684
Italy,ITA,2009,0.8489402
Italy,ITA,2010,0.77045953
Italy,ITA,2011,0.76289004
Italy,ITA,2012,0.77931166
Italy,ITA,2013,0.7022618
Italy,ITA,2014,0.6234666
Italy,ITA,2015,0.65041363
Italy,ITA,2016,0.60038763
Italy,ITA,2017,0.55338323
Italy,ITA,2018,0.5227364
Italy,ITA,2019,0.42901233
Italy,ITA,2020,0.38022262


==> homicide-rates-across-western-europe-11.csv <==
Entity,Code,Year,Rate
Ireland,IRL,1725,5.9
Ireland,IRL,1775,4.2
Ireland,IRL,1825,2.3
Ireland,IRL,1862,1.7
Ireland,IRL,1887,1.9
Ireland,IRL,1912,1.2
Ireland,IRL,1937,0.4
Ireland,IRL,1950,0.3704951
Ireland,IRL,1951,0.23643856
Ireland,IRL,1952,0.27091095
Ireland,IRL,1953,0.4408274
Ireland,IRL,1954,0.30601835
Ireland,IRL,1955,0.23964396
Ireland,IRL,1956,0.06900835
Ireland,IRL,1957,0.20797227
Ireland,IRL,1958,0.2804066
Ireland,IRL,1959,0.35137033
Ireland,IRL,1960,0.1059322
Ireland,IRL,1961,0.17741191
Ireland,IRL,1962,0.3533569
Ireland,IRL,1963,0.21052632
Ireland,IRL,1964,0.5586592
Ireland,IRL,1965,0.27816412
Ireland,IRL,1966,0.41608876
Ireland,IRL,1967,0.44849238
Ireland,IRL,1968,0.34365442
Ireland,IRL,1969,0.27391633
Ireland,IRL,1970,0.37359053
Ireland,IRL,1971,0.50364304
Ireland,IRL,1972,0.696841
Ireland,IRL,1973,0.36053753
Ireland,IRL,1974,0.71208936
Ireland,IRL,1975,0.95926327
Ireland,IRL,1976,0.34079996
Ireland,IRL,1977,0.8557719
Ireland,IRL,1978,0.72420037
Ireland,IRL,1979,0.860994
Ireland,IRL,1980,0.6762717
Ireland,IRL,1981,2.0038335
Ireland,IRL,1982,0.63163936
Ireland,IRL,1983,0.76966935
Ireland,IRL,1984,0.56673276
Ireland,IRL,1985,0.6497175
Ireland,IRL,1986,0.8190471
Ireland,IRL,1987,1.1290185
Ireland,IRL,1988,0.8196721
Ireland,IRL,1989,0.6258534
Ireland,IRL,1990,0.6280869
Ireland,IRL,1991,0.5956264
Ireland,IRL,1992,0.78802204
Ireland,IRL,1993,0.64395106
Ireland,IRL,1994,0.697175
Ireland,IRL,1995,0.7497293
Ireland,IRL,1996,0.9100687
Ireland,IRL,1997,0.81870735
Ireland,IRL,1998,1.1071858
Ireland,IRL,1999,0.98886937
Ireland,IRL,2000,1.0027612
Ireland,IRL,2001,1.0397178
Ireland,IRL,2002,1.097722
Ireland,IRL,2003,0.90478134
Ireland,IRL,2004,0.5935066
Ireland,IRL,2005,0.919936
Ireland,IRL,2006,0.9906058
Ireland,IRL,2007,1.1292857
Ireland,IRL,2008,0.9271661
Ireland,IRL,2009,1.0988259
Ireland,IRL,2010,0.83437246
Ireland,IRL,2011,0.6120368
Ireland,IRL,2012,0.8941409
Ireland,IRL,2013,0.5660634
Ireland,IRL,2014,0.6916161
Ireland,IRL,2015,0.44797257
Ireland,IRL,2016,0.48527333
Ireland,IRL,2017,0.41572306
Ireland,IRL,2018,0.4529531
Ireland,IRL,2019,0.2621776
Ireland,IRL,2020,0.15904967


==> homicide-rates-across-western-europe-2.csv <==
Entity,Code,Year,Rate
Sweden and Finland,,1525,18.4
Sweden and Finland,,1575,23.3
Sweden and Finland,,1625,22.3
Sweden and Finland,,1675,9
Sweden and Finland,,1725,4.2


==> homicide-rates-across-western-europe-3.csv <==
Entity,Code,Year,Rate
England and Wales,,1575,5.2
England and Wales,,1625,5.8
England and Wales,,1675,3.5
England and Wales,,1725,2
England and Wales,,1775,1.4
England and Wales,,1825,1.6
England and Wales,,1862,1.6
England and Wales,,1887,1.3
England and Wales,,1912,0.8
England and Wales,,1937,0.8
England and Wales,,1962,0.8
England and Wales,,1987,1.3
England and Wales,,2006,1.5


==> homicide-rates-across-western-europe-4.csv <==
Entity,Code,Year,Rate
Belgium,BEL,1525,13.2
Belgium,BEL,1575,8.8
Belgium,BEL,1625,14.6
Belgium,BEL,1675,5.7
Belgium,BEL,1725,4.3
Belgium,BEL,1775,2.4
Belgium,BEL,1825,0.8
Belgium,BEL,1862,1.7
Belgium,BEL,1887,1.8
Belgium,BEL,1912,2.2
Belgium,BEL,1937,1.6
Belgium,BEL,1954,0.66897976
Belgium,BEL,1955,0.6878277
Belgium,BEL,1956,0.70596933
Belgium,BEL,1957,0.6452259
Belgium,BEL,1958,0.59650713
Belgium,BEL,1959,0.6371036
Belgium,BEL,1960,0.63606256
Belgium,BEL,1961,0.6982402
Belgium,BEL,1962,0.5640953
Belgium,BEL,1963,0.64634275
Belgium,BEL,1964,0.5764981
Belgium,BEL,1965,0.71972907
Belgium,BEL,1966,0.73624533
Belgium,BEL,1967,0.75340605
Belgium,BEL,1968,0.82378334
Belgium,BEL,1969,0.8426353
Belgium,BEL,1970,1.0998474
Belgium,BEL,1971,1.0131084
Belgium,BEL,1972,1.2254019
Belgium,BEL,1973,1.0880946
Belgium,BEL,1974,1.0351967
Belgium,BEL,1975,0.9080984
Belgium,BEL,1976,0.9268407
Belgium,BEL,1977,0.8951823
Belgium,BEL,1978,1.047014
Belgium,BEL,1979,1.6043378
Belgium,BEL,1980,1.5017605
Belgium,BEL,1981,1.3910607
Belgium,BEL,1982,1.4811358
Belgium,BEL,1983,1.785352
Belgium,BEL,1984,1.6644677
Belgium,BEL,1985,2.0287473
Belgium,BEL,1986,2.1288028
Belgium,BEL,1987,1.5805151
Belgium,BEL,1988,1.5552884
Belgium,BEL,1989,1.3584633
Belgium,BEL,1990,1.4447098
Belgium,BEL,1991,1.4193612
Belgium,BEL,1992,1.6724405
Belgium,BEL,1993,1.9932961
Belgium,BEL,1994,1.8189727
Belgium,BEL,1995,1.6671928
Belgium,BEL,1996,1.9888473
Belgium,BEL,1997,1.7403743
Belgium,BEL,1998,2.0190125
Belgium,BEL,1999,2.4739842
Belgium,BEL,2000,1.6875991
Belgium,BEL,2001,1.8665113
Belgium,BEL,2002,1.9162307
Belgium,BEL,2003,1.3878003
Belgium,BEL,2004,1.708067
Belgium,BEL,2005,1.5555488
Belgium,BEL,2006,1.3841541
Belgium,BEL,2007,1.4775496
Belgium,BEL,2008,1.1951478
Belgium,BEL,2009,1.2411438
Belgium,BEL,2010,1.0793452
Belgium,BEL,2011,1.3271958
Belgium,BEL,2012,1.1717148
Belgium,BEL,2013,0.98403746
Belgium,BEL,2014,1.0153837
Belgium,BEL,2015,1.0562911
Belgium,BEL,2016,1.1011025
Belgium,BEL,2017,0.98460084
Belgium,BEL,2018,0.96262664
Belgium,BEL,2019,0.82687855
Belgium,BEL,2020,0.7193236


==> homicide-rates-across-western-europe-5.csv <==
Entity,Code,Year,Rate
France,FRA,1525,20.2
France,FRA,1575,7.2
France,FRA,1625,13.6
France,FRA,1675,6
France,FRA,1725,2.9
France,FRA,1775,2.3
France,FRA,1825,1.5
France,FRA,1862,1.4
France,FRA,1887,1.4
France,FRA,1912,1.5
France,FRA,1937,1.1
France,FRA,1950,0.76502496
France,FRA,1951,0.7608993
France,FRA,1952,0.5935054
France,FRA,1953,0.64792746
France,FRA,1954,0.58295494
France,FRA,1955,0.69771135
France,FRA,1956,0.7914586
France,FRA,1957,1.90698
France,FRA,1958,2.1902747
France,FRA,1959,1.8810911
France,FRA,1960,1.5672815
France,FRA,1961,2.1857426
France,FRA,1962,1.5319898
France,FRA,1963,0.7570656
France,FRA,1964,0.8196993
France,FRA,1965,0.77526057
France,FRA,1966,0.7037713
France,FRA,1967,0.89811355
France,FRA,1968,0.7392671
France,FRA,1969,0.8387194
France,FRA,1970,0.7366787
France,FRA,1971,0.77270555
France,FRA,1972,0.87035567
France,FRA,1973,0.79991406
France,FRA,1974,0.943008
France,FRA,1975,1.0131905
France,FRA,1976,0.9056293
France,FRA,1977,0.9834713
France,FRA,1978,1.0135782
France,FRA,1979,1.0789201
France,FRA,1980,1.014635
France,FRA,1981,1.01175
France,FRA,1982,1.1361884
France,FRA,1983,1.2516377
France,FRA,1984,1.3158206
France,FRA,1985,1.2579209
France,FRA,1986,1.1860447
France,FRA,1987,1.0839436
France,FRA,1988,0.99850225
France,FRA,1989,1.1217929
France,FRA,1990,1.0822225
France,FRA,1991,1.0954266
France,FRA,1992,1.0126609
France,FRA,1993,1.0805767
France,FRA,1994,1.1209078
France,FRA,1995,1.0732881
France,FRA,1996,1.0192754
France,FRA,1997,0.9401142
France,FRA,1998,0.7408339
France,FRA,1999,0.71474046
France,FRA,2000,0.8540521
France,FRA,2001,0.8261168
France,FRA,2002,0.8076644
France,FRA,2003,0.7513941
France,FRA,2004,0.7684278
France,FRA,2005,0.71316254
France,FRA,2006,0.6737271
France,FRA,2007,0.60358334
France,FRA,2008,0.7110202
France,FRA,2009,0.7601903
France,FRA,2010,0.64354825
France,FRA,2011,0.62634003
France,FRA,2012,0.6265834
France,FRA,2013,0.6192992
France,FRA,2014,0.44441336
France,FRA,2015,0.46700552
France,FRA,2016,0.426798
France,FRA,2017,0.38211924
France,FRA,2018,0.6079691
France,FRA,2019,0.63565445
France,FRA,2020,0.6511064


==> homicide-rates-across-western-europe-6.csv <==
Entity,Code,Year,Rate
Netherlands,NLD,1525,35.9
Netherlands,NLD,1575,8.9
Netherlands,NLD,1625,7.6
Netherlands,NLD,1675,3.1
Netherlands,NLD,1725,3.4
Netherlands,NLD,1775,1.9
Netherlands,NLD,1862,0.8
Netherlands,NLD,1887,0.9
Netherlands,NLD,1912,0.6
Netherlands,NLD,1937,0.8
Netherlands,NLD,1950,0.40539873
Netherlands,NLD,1951,0.3702152
Netherlands,NLD,1952,0.346754
Netherlands,NLD,1953,0.2954294
Netherlands,NLD,1954,0.2731906
Netherlands,NLD,1955,0.27904642
Netherlands,NLD,1956,0.16529836
Netherlands,NLD,1957,0.32648915
Netherlands,NLD,1958,0.32180497
Netherlands,NLD,1959,0.33487257
Netherlands,NLD,1960,0.30470288
Netherlands,NLD,1961,0.36086506
Netherlands,NLD,1962,0.23717357
Netherlands,NLD,1963,0.37606552
Netherlands,NLD,1964,0.38755855
Netherlands,NLD,1965,0.33347702
Netherlands,NLD,1966,0.40943137
Netherlands,NLD,1967,0.4365703
Netherlands,NLD,1968,0.4006379
Netherlands,NLD,1969,0.5202671
Netherlands,NLD,1970,0.4985236
Netherlands,NLD,1971,0.5608397
Netherlands,NLD,1972,0.54019177
Netherlands,NLD,1973,0.60270995
Netherlands,NLD,1974,0.80471903
Netherlands,NLD,1975,0.70246303
Netherlands,NLD,1976,0.8131262
Netherlands,NLD,1977,0.8660383
Netherlands,NLD,1978,0.8033454
Netherlands,NLD,1979,0.85480434
Netherlands,NLD,1980,0.7844634
Netherlands,NLD,1981,0.8141951
Netherlands,NLD,1982,0.845403
Netherlands,NLD,1983,0.93964684
Netherlands,NLD,1984,0.9497927
Netherlands,NLD,1985,0.8694632
Netherlands,NLD,1986,1.0362196
Netherlands,NLD,1987,0.9273718
Netherlands,NLD,1988,0.8875279
Netherlands,NLD,1989,0.98997897
Netherlands,NLD,1990,0.9029194
Netherlands,NLD,1991,1.17455
Netherlands,NLD,1992,1.2710664
Netherlands,NLD,1993,1.2556899
Netherlands,NLD,1994,1.1116312
Netherlands,NLD,1995,1.2484636
Netherlands,NLD,1996,1.3650559
Netherlands,NLD,1997,1.332428
Netherlands,NLD,1998,1.1205052
Netherlands,NLD,1999,1.2964755
Netherlands,NLD,2000,1.1428204
Netherlands,NLD,2001,1.2588665
Netherlands,NLD,2002,1.2075105
Netherlands,NLD,2003,1.2511322
Netherlands,NLD,2004,1.1853741
Netherlands,NLD,2005,1.0784307
Netherlands,NLD,2006,0.78917223
Netherlands,NLD,2007,0.87292546
Netherlands,NLD,2008,0.91817904
Netherlands,NLD,2009,0.9437165
Netherlands,NLD,2010,0.89675874
Netherlands,NLD,2011,0.87461424
Netherlands,NLD,2012,0.87138367
Netherlands,NLD,2013,0.7498022
Netherlands,NLD,2014,0.7293207
Netherlands,NLD,2015,0.61983746
Netherlands,NLD,2016,0.56957257
Netherlands,NLD,2017,0.7704206
Netherlands,NLD,2018,0.577487
Netherlands,NLD,2019,0.62424266
Netherlands,NLD,2020,0.61671716
Netherlands,NLD,2021,0.64999336


==> homicide-rates-across-western-europe-7.csv <==
Entity,Code,Year,Rate
Spain,ESP,1525,12.6
Spain,ESP,1575,7.9
Spain,ESP,1625,4.7
Spain,ESP,1675,8.6
Spain,ESP,1725,5.9
Spain,ESP,1775,4.2
Spain,ESP,1825,8.8
Spain,ESP,1862,8.3
Spain,ESP,1887,5.5
Spain,ESP,1912,4.5
Spain,ESP,1937,1.4
Spain,ESP,1951,0.49101582
Spain,ESP,1952,0.4339849
Spain,ESP,1953,0.31840447
Spain,ESP,1954,0.3435472
Spain,ESP,1955,0.3097467
Spain,ESP,1956,0.4436103
Spain,ESP,1957,0.50754553
Spain,ESP,1958,0.51337117
Spain,ESP,1959,0.44256622
Spain,ESP,1960,0.27720028
Spain,ESP,1961,0.18305439
Spain,ESP,1962,0.10026846
Spain,ESP,1963,0.13417673
Spain,ESP,1964,0.06328113
Spain,ESP,1965,0.1377238
Spain,ESP,1966,0.16735883
Spain,ESP,1967,0.11964952
Spain,ESP,1968,0.10017698
Spain,ESP,1969,0.24931139
Spain,ESP,1970,0.6315712
Spain,ESP,1971,0.24311659
Spain,ESP,1972,0.30269426
Spain,ESP,1973,0.29760185
Spain,ESP,1974,0.35315093
Spain,ESP,1975,0.63887787
Spain,ESP,1976,0.52035505
Spain,ESP,1977,0.6599317
Spain,ESP,1978,0.91904014
Spain,ESP,1979,1.0590794
Spain,ESP,1980,0.99622285
Spain,ESP,1981,0.8503131
Spain,ESP,1982,0.8087183
Spain,ESP,1983,1.0216886
Spain,ESP,1984,1.1814781
Spain,ESP,1985,1.0518169
Spain,ESP,1986,1.054295
Spain,ESP,1987,1.1803783
Spain,ESP,1988,0.89927596
Spain,ESP,1989,0.87687266
Spain,ESP,1990,0.97794616
Spain,ESP,1991,0.8866134
Spain,ESP,1992,0.88961357
Spain,ESP,1993,0.95430344
Spain,ESP,1994,0.9016718
Spain,ESP,1995,0.90028745
Spain,ESP,1996,0.8734336
Spain,ESP,1997,0.86971337
Spain,ESP,1998,0.90167433
Spain,ESP,1999,0.8756843
Spain,ESP,2000,1.0230623
Spain,ESP,2001,1.0291928
Spain,ESP,2002,1.0480704
Spain,ESP,2003,1.0617892
Spain,ESP,2004,1.3702881
Spain,ESP,2005,0.89635074
Spain,ESP,2006,0.85322213
Spain,ESP,2007,0.7777407
Spain,ESP,2008,0.82906765
Spain,ESP,2009,0.7337336
Spain,ESP,2010,0.7140868
Spain,ESP,2011,0.72628486
Spain,ESP,2012,0.64790106
Spain,ESP,2013,0.6760638
Spain,ESP,2014,0.68237895
Spain,ESP,2015,0.61408985
Spain,ESP,2016,0.6070987
Spain,ESP,2017,0.698431
Spain,ESP,2018,0.58850193
Spain,ESP,2019,0.619887
Spain,ESP,2020,0.61449856
Spain,ESP,2021,0.59791297


==> homicide-rates-across-western-europe-8.csv <==
Entity,Code,Year,Rate
Germany,DEU,1575,9
Germany,DEU,1625,10.1
Germany,DEU,1675,3.1
Germany,DEU,1725,5
Germany,DEU,1775,4.6
Germany,DEU,1825,2.4
Germany,DEU,1862,1.5
Germany,DEU,1887,1.6
Germany,DEU,1912,2.1
Germany,DEU,1937,1.8
Germany,DEU,1962,1.1
Germany,DEU,1987,1.1
Germany,DEU,1990,1.0080074
Germany,DEU,1991,1.1452247
Germany,DEU,1992,1.1774997
Germany,DEU,1993,1.18996
Germany,DEU,1994,1.1716735
Germany,DEU,1995,1.1339562
Germany,DEU,1996,1.0806428
Germany,DEU,1997,0.9164953
Germany,DEU,1998,0.86432844
Germany,DEU,1999,0.87712246
Germany,DEU,2000,0.7336872
Germany,DEU,2001,0.6886101
Germany,DEU,2002,0.73349065
Germany,DEU,2003,0.67135096
Germany,DEU,2004,0.6399901
Germany,DEU,2005,0.550541
Germany,DEU,2006,0.58762246
Germany,DEU,2007,0.54945964
Germany,DEU,2008,0.5406737
Germany,DEU,2009,0.53862745
Germany,DEU,2010,0.5895486
Germany,DEU,2011,0.52825165
Germany,DEU,2012,0.49684224
Germany,DEU,2013,0.49351728
Germany,DEU,2014,0.45688882
Germany,DEU,2015,0.5312988
Germany,DEU,2016,0.45780945
Germany,DEU,2017,0.43553478
Germany,DEU,2018,0.40769172
Germany,DEU,2019,0.39233166
Germany,DEU,2020,0.44612327


==> homicide-rates-across-western-europe-9.csv <==
Entity,Code,Year,Rate
Switzerland,CHE,1575,6.8
Switzerland,CHE,1625,10.4
Switzerland,CHE,1675,5.3
Switzerland,CHE,1725,4.3
Switzerland,CHE,1775,5.1
Switzerland,CHE,1825,4.7
Switzerland,CHE,1862,1.7
Switzerland,CHE,1887,3
Switzerland,CHE,1912,2.1
Switzerland,CHE,1937,1.4
Switzerland,CHE,1951,1.2636634
Switzerland,CHE,1952,1.163854
Switzerland,CHE,1953,1.107556
Switzerland,CHE,1954,1.0529087
Switzerland,CHE,1955,1.1195298
Switzerland,CHE,1956,0.65145296
Switzerland,CHE,1957,0.7602191
Switzerland,CHE,1958,0.65428656
Switzerland,CHE,1959,0.91206205
Switzerland,CHE,1960,0.5818427
Switzerland,CHE,1961,0.71765053
Switzerland,CHE,1962,1.0226417
Switzerland,CHE,1963,0.667334
Switzerland,CHE,1964,0.7773095
Switzerland,CHE,1965,0.5805515
Switzerland,CHE,1966,0.6589953
Switzerland,CHE,1967,0.81777066
Switzerland,CHE,1968,0.7416197
Switzerland,CHE,1969,0.53777456
Switzerland,CHE,1970,0.7111916
Switzerland,CHE,1971,0.96285003
Switzerland,CHE,1972,0.9234051
Switzerland,CHE,1973,0.67959476
Switzerland,CHE,1974,0.95940614
Switzerland,CHE,1975,0.9450456
Switzerland,CHE,1976,0.887649
Switzerland,CHE,1977,0.858724
Switzerland,CHE,1978,0.7312847
Switzerland,CHE,1979,0.9202259
Switzerland,CHE,1980,0.9483617
Switzerland,CHE,1981,1.1943864
Switzerland,CHE,1982,1.3585895
Switzerland,CHE,1983,1.4021312
Switzerland,CHE,1984,0.9314022
Switzerland,CHE,1985,1.4373368
Switzerland,CHE,1986,0.9839947
Switzerland,CHE,1987,1.2070098
Switzerland,CHE,1988,1.2133346
Switzerland,CHE,1989,1.2787917
Switzerland,CHE,1990,1.4749262
Switzerland,CHE,1991,1.3691975
Switzerland,CHE,1992,1.4690055
Switzerland,CHE,1993,1.5998155
Switzerland,CHE,1994,1.3440475
Switzerland,CHE,1995,0.96581304
Switzerland,CHE,1996,1.0888317
Switzerland,CHE,1997,1.4106561
Switzerland,CHE,1998,0.82727045
Switzerland,CHE,1999,0.9906878
Switzerland,CHE,2000,0.79067373
Switzerland,CHE,2001,1.1294239
Switzerland,CHE,2002,1.0254513
Switzerland,CHE,2003,0.6812915
Switzerland,CHE,2004,0.9066765
Switzerland,CHE,2005,0.8605486
Switzerland,CHE,2006,0.57456404
Switzerland,CHE,2007,0.5959383
Switzerland,CHE,2008,0.5622623
Switzerland,CHE,2009,0.7102427
Switzerland,CHE,2010,0.4984083
Switzerland,CHE,2011,0.5434509
Switzerland,CHE,2012,0.51270115
Switzerland,CHE,2013,0.5562873
Switzerland,CHE,2014,0.41433087
Switzerland,CHE,2015,0.5674686
Switzerland,CHE,2016,0.3821654
Switzerland,CHE,2017,0.36678398
Switzerland,CHE,2018,0.45805135
Switzerland,CHE,2019,0.38482708
Switzerland,CHE,2020,0.50839883
Switzerland,CHE,2021,0.39010984


==> interracialMarriageApprovalUS.csv <==
year,approval
1958,4
1967,18.4
1968,20
1971,26.75
1972,29
1977,34.833333333333336
1978,36
1982,41.6
1983,43
1990,47.375
1991,48
1993,48
1994,48
1996,58.666666666666664
1997,64
2001,64.8
2002,65
2003,73
2004,76
2006,78
2007,79
2010,84.25
2011,86
2012,86.5
2013,87
2020,93.125
2021,94


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-1.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Argentina,ARG,1993,38.92215,
Argentina,ARG,1998,27.30813,
Argentina,ARG,2004,22.09874,
Argentina,ARG,2010,16.36053,
Argentina,ARG,2014,11.03613,
Argentina,ARG,2022,8.572754,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-10.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Denmark,DNK,1993,11.65049,
Denmark,DNK,2004,8.01564,
Denmark,DNK,2010,4.633054,
Denmark,DNK,2022,2.161226,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-11.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Estonia,EST,1993,72.91667,
Estonia,EST,1998,63.85896,
Estonia,EST,2004,46.19177,
Estonia,EST,2010,46.58162,
Estonia,EST,2014,47.30253,
Estonia,EST,2022,35.62286,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-12.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Finland,FIN,1993,25.17007,
Finland,FIN,1998,29.88855,
Finland,FIN,2004,21.27888,
Finland,FIN,2010,16.7475,
Finland,FIN,2022,12.30045,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-2.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Austria,AUT,1993,43.33873,
Austria,AUT,2004,25.39136,
Austria,AUT,2010,23.85959,
Austria,AUT,2022,10.62448,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-3.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Belarus,BLR,1993,79.01478,
Belarus,BLR,1998,63.38432,
Belarus,BLR,2004,63.3,
Belarus,BLR,2010,63.09388,
Belarus,BLR,2014,72.11176,
Belarus,BLR,2022,66.63367,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-4.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Brazil,BRA,1993,30.21665,
Brazil,BRA,1998,26.07174,
Brazil,BRA,2010,21.57948,
Brazil,BRA,2014,11.14901,
Brazil,BRA,2022,6.776723,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-5.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Bulgaria,BGR,1993,67.50484,
Bulgaria,BGR,1998,40.76492,
Bulgaria,BGR,2004,53.90704,
Bulgaria,BGR,2010,50.14873,
Bulgaria,BGR,2022,59.57557,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-6.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Canada,CAN,1993,29.70438,
Canada,CAN,2004,16.94821,
Canada,CAN,2010,13.95402,
Canada,CAN,2022,10.22335,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-7.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Chile,CHL,1993,57.46667,
Chile,CHL,1998,41.446,
Chile,CHL,2004,32.77111,
Chile,CHL,2010,34.13678,
Chile,CHL,2014,25.7,
Chile,CHL,2022,27.72196,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-8.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
China,CHN,1993,71.9,
China,CHN,1998,60.73334,
China,CHN,2004,73.2,
China,CHN,2010,69.59983,
China,CHN,2014,52.67264,
China,CHN,2022,70.78629,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-1-12-9.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Czechia,CZE,1993,51.30235,
Czechia,CZE,1998,23.97559,
Czechia,CZE,2004,19.69528,
Czechia,CZE,2010,22.00919,
Czechia,CZE,2022,18.90136,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b1.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Nigeria,NGA,1993,76.42358,
Nigeria,NGA,1998,89.54221,
Nigeria,NGA,2004,73.59051,
Nigeria,NGA,2014,70.48854,
Nigeria,NGA,2022,89.04611,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b10.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Norway,NOR,1993,19.45117,
Norway,NOR,1998,14.28572,
Norway,NOR,2010,5.883752,
Norway,NOR,2022,3.512447,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b11.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Netherlands,NLD,1993,12.02495,
Netherlands,NLD,2004,6.197934,
Netherlands,NLD,2010,7.483841,
Netherlands,NLD,2014,6.887486,
Netherlands,NLD,2022,3.008684,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b12.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Iceland,ISL,1993,20.08547,
Iceland,ISL,2004,7.85124,
Iceland,ISL,2010,1.386806,
Iceland,ISL,2022,1.945659,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b2.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Lithuania,LTU,1993,87.4,
Lithuania,LTU,1998,76.5114,
Lithuania,LTU,2004,67.54738,
Lithuania,LTU,2010,66.3158,
Lithuania,LTU,2022,58.16014,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b3.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Latvia,LVA,1993,78.40531,
Latvia,LVA,1998,59.16666,
Latvia,LVA,2004,45.50839,
Latvia,LVA,2010,42.69129,
Latvia,LVA,2022,37.59653,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b4.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Hungary,HUN,1993,75.27528,
Hungary,HUN,1998,53.38461,
Hungary,HUN,2010,33.57209,
Hungary,HUN,2022,36.84836,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b5.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Japan,JPN,1993,68.54599,
Japan,JPN,2022,26.38581,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b6.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Mexico,MEX,1993,60.22208,
Mexico,MEX,1998,39.86755,
Mexico,MEX,2004,44.60762,
Mexico,MEX,2010,29.80769,
Mexico,MEX,2014,23.25,
Mexico,MEX,2022,22.70626,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b7.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Italy,ITA,1993,39.22493,
Italy,ITA,2004,28.7,
Italy,ITA,2010,21.40054,
Italy,ITA,2022,11.83632,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b8.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
France,FRA,1993,24.3513,
France,FRA,2004,15.61823,
France,FRA,2010,14.82365,
France,FRA,2022,7.906352,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-b9.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Germany,DEU,1993,34.31254,
Germany,DEU,1998,13.32675,
Germany,DEU,2004,11.70861,
Germany,DEU,2010,15.11997,
Germany,DEU,2014,22.42598,
Germany,DEU,2022,7.475639,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c1.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
South Korea,KOR,1993,95.84333,
South Korea,KOR,2004,82.41666,
South Korea,KOR,2010,86.86036,
South Korea,KOR,2014,79.81831,
South Korea,KOR,2022,79.59839,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c10.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Portugal,PRT,1993,49.62414,
Portugal,PRT,2004,25.1891,
Portugal,PRT,2010,21.21045,
Portugal,PRT,2022,12.15302,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c11.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
United Kingdom,GBR,1993,31.12231,"England, Scotland, and Wales"
United Kingdom,GBR,1998,21.67856,"England, Scotland, and Wales"
United Kingdom,GBR,2004,24.32434,"England, Scotland, and Wales"
United Kingdom,GBR,2010,12.85659,"England, Scotland, and Wales"
United Kingdom,GBR,2022,4.278382,"England, Scotland, and Wales"


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c12.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Sweden,SWE,1993,17.66953,
Sweden,SWE,1998,11.19921,
Sweden,SWE,2004,6.092317,
Sweden,SWE,2010,5.266263,
Sweden,SWE,2014,4.196766,
Sweden,SWE,2022,2.380118,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c2.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Turkey,TUR,1993,91.74757,
Turkey,TUR,1998,89.73922,
Turkey,TUR,2004,90.2458,
Turkey,TUR,2010,88.56693,
Turkey,TUR,2014,85.4453,
Turkey,TUR,2022,75.7764,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c3.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Russia,RUS,1993,80.52014,
Russia,RUS,1998,70.93137,
Russia,RUS,2004,57.92613,
Russia,RUS,2010,63.66433,
Russia,RUS,2014,66.20882,
Russia,RUS,2022,66.1309,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c4.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Romania,ROU,1993,75.43064,
Romania,ROU,1998,55.77079,
Romania,ROU,2004,65.18324,
Romania,ROU,2010,56.83146,
Romania,ROU,2014,54.1843,
Romania,ROU,2022,53.7121,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c5.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Slovakia,SVK,1993,64.04494,
Slovakia,SVK,1998,46.11872,
Slovakia,SVK,2004,43.96407,
Slovakia,SVK,2010,29.75051,
Slovakia,SVK,2022,38.11105,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c6.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Slovenia,SVN,1993,42.51208,
Slovenia,SVN,1998,60.67527,
Slovenia,SVN,2004,44.334,
Slovenia,SVN,2010,34.1589,
Slovenia,SVN,2014,35.45369,
Slovenia,SVN,2022,29.18441,

==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c7.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Poland,POL,1993,70.46843,
Poland,POL,1998,66.00174,
Poland,POL,2004,55.214,
Poland,POL,2010,51.4115,
Poland,POL,2014,39.59319,
Poland,POL,2022,27.90773,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c8.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
Spain,ESP,1993,30.16553,
Spain,ESP,1998,20.26537,
Spain,ESP,2004,15.61264,
Spain,ESP,2010,6.191974,
Spain,ESP,2014,5.137264,
Spain,ESP,2022,12.74079,


==> share-of-people-saying-they-do-not-want-homosexual-neighbors-c9.csv <==
Entity,Code,Year,Neighbors being homosexuals: Mentioned,935602-annotations
United States,USA,1993,38.59761,
United States,USA,1998,29.46972,
United States,USA,2004,23.31177,
United States,USA,2010,24.93875,
United States,USA,2014,20.38243,
United States,USA,2022,12.67587,

